An Adversarial Learning Based Approach for Unknown View Tomographic Reconstruction

The goal of 2D tomographic reconstruction is to recover an image given its projections from various views. It is often presumed that projection angles associated with the projections are known in advance. Under certain situations, however, these angles are known only approximately or are completely unknown. It becomes more challenging to reconstruct the image from a collection of random projections. We propose an adversarial learning based approach to recover the image and the projection angle distribution by matching the empirical distribution of the measurements with the generated data. Fitting the distributions is achieved through solving a min-max game between a generator and a critic based on Wasserstein generative adversarial network structure. To accommodate the update of the projection angle distribution through gradient back propagation, we approximate the loss using the Gumbel-Softmax reparameterization of samples from discrete distributions. Our theoretical analysis verifies the unique recovery of the image and the projection distribution up to a rotation and reflection upon convergence. Our extensive numerical experiments showcase the potential of our method to accurately recover the image and the projection angle distribution under noise contamination.

==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/chest_clean_unknown_flip_pmf_est_100k.dat <==
x,y
1,0.008227339
2,0.007560842
3,0.007068203
4,0.006480384
5,0.005981951
6,0.005443754
7,0.004921588
8,0.00450888
9,0.004102726
10,0.00376273
11,0.003452008
12,0.003272862
13,0.003194768
14,0.003211892
15,0.003276276
16,0.003389703
17,0.003543298
18,0.003727839
19,0.003900959
20,0.004104483
21,0.004236472
22,0.004566093
23,0.005428193
24,0.006772107
25,0.0082707
26,0.01002609
27,0.01081763
28,0.01067215
29,0.01041265
30,0.01087142
31,0.01263731
32,0.01379137
33,0.01422644
34,0.01451892
35,0.01513044
36,0.01516121
37,0.01472567
38,0.01431457
39,0.01408644
40,0.01363852
41,0.01353334
42,0.01313655
43,0.01258794
44,0.01207741
45,0.01201605
46,0.01230268
47,0.01269877
48,0.01312424
49,0.0132516
50,0.01310959
51,0.01228363
52,0.01097372
53,0.01008958
54,0.009614887
55,0.009585073
56,0.009613693
57,0.009665749
58,0.009567653
59,0.00936719
60,0.009128743
61,0.008721731
62,0.00829339
63,0.008016442
64,0.007879286
65,0.007861605
66,0.007852498
67,0.007855283
68,0.007670106
69,0.007188338
70,0.006305343
71,0.005374803
72,0.004482698
73,0.003743618
74,0.003206463
75,0.002799196
76,0.002478527
77,0.002250055
78,0.002111216
79,0.002053096
80,0.002031714
81,0.002042505
82,0.002133527
83,0.002305212
84,0.002510617
85,0.002727344
86,0.002970197
87,0.003198334
88,0.003440589
89,0.003733662
90,0.004028644
91,0.004329479
92,0.004662331
93,0.004974098
94,0.00535076
95,0.00576359
96,0.006258681
97,0.006901682
98,0.00770655
99,0.008660411
100,0.009695569
101,0.01063047
102,0.01146153
103,0.01205568
104,0.01257705
105,0.01293933
106,0.01299219
107,0.01320672
108,0.01361878
109,0.01415627
110,0.0145314
111,0.01460056
112,0.01462174
113,0.0144233
114,0.01396319
115,0.01337315
116,0.01259511
117,0.01172956
118,0.01079954
119,0.009968661
120,0.009021542


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/chest_clean_unknown_flip_pmf_est_200k.dat <==
x,y
1,0.008146611
2,0.007583495
3,0.007112059
4,0.00640531
5,0.005885806
6,0.005348407
7,0.004718175
8,0.004277702
9,0.003854118
10,0.0034879
11,0.003184424
12,0.00303292
13,0.003023709
14,0.003098556
15,0.003298438
16,0.003554976
17,0.003795133
18,0.004045675
19,0.004238707
20,0.004304913
21,0.00427137
22,0.004450747
23,0.005297702
24,0.006525491
25,0.007956343
26,0.01007381
27,0.01089965
28,0.01043095
29,0.009706121
30,0.01039194
31,0.01279544
32,0.01395436
33,0.01404159
34,0.01420592
35,0.01499619
36,0.01501467
37,0.01495393
38,0.01455438
39,0.0143214
40,0.01376403
41,0.01357941
42,0.01317083
43,0.01243459
44,0.01188324
45,0.01189669
46,0.01200719
47,0.01240242
48,0.01274701
49,0.0127812
50,0.01278976
51,0.01212629
52,0.01071047
53,0.009785481
54,0.009473269
55,0.009521036
56,0.009692986
57,0.009780506
58,0.009726335
59,0.009434124
60,0.00896795
61,0.008416769
62,0.007810861
63,0.007494611
64,0.007519709
65,0.00759836
66,0.007738783
67,0.00786217
68,0.00791698
69,0.007684446
70,0.006891032
71,0.005775039
72,0.00474102
73,0.003902243
74,0.003286635
75,0.002857392
76,0.002509802
77,0.002276937
78,0.002107699
79,0.002006567
80,0.001910693
81,0.001851063
82,0.001891264
83,0.002046674
84,0.002261599
85,0.002511839
86,0.002809717
87,0.003081885
88,0.003380534
89,0.003757604
90,0.004131306
91,0.004511493
92,0.004898812
93,0.005254413
94,0.00556207
95,0.005876685
96,0.006235047
97,0.006839416
98,0.007669235
99,0.008748626
100,0.009899094
101,0.01085119
102,0.01176719
103,0.01233383
104,0.01283352
105,0.01318985
106,0.01333613
107,0.01356435
108,0.01424642
109,0.01492833
110,0.01506359
111,0.01507107
112,0.0150208
113,0.0147267
114,0.0140776
115,0.01334866
116,0.01253795
117,0.01168073
118,0.01095152
119,0.01002807
120,0.009002502


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/chest_clean_unknown_flip_pmf_est_20k.dat <==
x,y
1,0.007734557
2,0.007703371
3,0.007719573
4,0.007759673
5,0.007806767
6,0.007820463
7,0.007785602
8,0.007713632
9,0.007629072
10,0.007536508
11,0.007428648
12,0.0073428
13,0.00722231
14,0.007080396
15,0.006887661
16,0.006707636
17,0.00658003
18,0.006523279
19,0.006499202
20,0.006558386
21,0.006745077
22,0.006981586
23,0.00732423
24,0.007696637
25,0.008168992
26,0.008757431
27,0.009506061
28,0.01036772
29,0.01133205
30,0.01226205
31,0.01284181
32,0.01315527
33,0.01307097
34,0.01276182
35,0.01244554
36,0.01217776
37,0.01193894
38,0.01166651
39,0.01142789
40,0.01126211
41,0.01102314
42,0.01091278
43,0.01081616
44,0.0107316
45,0.01065213
46,0.01061552
47,0.01061109
48,0.01059202
49,0.0106903
50,0.01075782
51,0.01082735
52,0.01088494
53,0.0108295
54,0.01074114
55,0.01058712
56,0.01041924
57,0.01024195
58,0.01010159
59,0.009934925
60,0.009789917
61,0.009640955
62,0.009399173
63,0.00913704
64,0.008866572
65,0.00855229
66,0.008239567
67,0.007901445
68,0.007584423
69,0.007298073
70,0.007030521
71,0.006733255
72,0.006426399
73,0.006125354
74,0.005830138
75,0.005586346
76,0.005381065
77,0.005186957
78,0.005033467
79,0.004911716
80,0.004865894
81,0.004856394
82,0.004904084
83,0.005001322
84,0.005124921
85,0.005236068
86,0.005348334
87,0.005472696
88,0.005609911
89,0.005723855
90,0.005865447
91,0.006035399
92,0.006206112
93,0.006391255
94,0.006594848
95,0.006815244
96,0.00704932
97,0.007297743
98,0.007575282
99,0.00784489
100,0.008094409
101,0.008336092
102,0.008533507
103,0.008701249
104,0.008822924
105,0.008894393
106,0.008869452
107,0.0087767
108,0.008665169
109,0.008528586
110,0.008482109
111,0.00842835
112,0.008379974
113,0.008280951
114,0.00820447
115,0.008095725
116,0.008035245
117,0.007961586
118,0.007913068
119,0.007838072
120,0.007784005


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/chest_clean_unknown_flip_pmf_est_40k.dat <==
x,y
1,0.008215011
2,0.00793835
3,0.007702563
4,0.007489748
5,0.007266253
6,0.007023856
7,0.006791699
8,0.006551045
9,0.006280398
10,0.005910142
11,0.005543004
12,0.005221224
13,0.004898658
14,0.004606258
15,0.004346776
16,0.004163674
17,0.004047759
18,0.003965705
19,0.003934819
20,0.003972731
21,0.004060589
22,0.004299365
23,0.004732177
24,0.00535644
25,0.006167318
26,0.007251376
27,0.008552253
28,0.01002392
29,0.01167002
30,0.01343658
31,0.01546368
32,0.01689772
33,0.0176783
34,0.01799672
35,0.01770874
36,0.01685398
37,0.01565038
38,0.01455397
39,0.0137761
40,0.01307013
41,0.01270884
42,0.01246366
43,0.01224851
44,0.01210039
45,0.01209394
46,0.01216007
47,0.01219506
48,0.01233891
49,0.01241185
50,0.01244094
51,0.01235251
52,0.01202695
53,0.0116822
54,0.01129129
55,0.01094735
56,0.01060833
57,0.0102344
58,0.009734251
59,0.009225957
60,0.008711574
61,0.008146268
62,0.007573119
63,0.007068296
64,0.006604824
65,0.006182937
66,0.005777811
67,0.005410919
68,0.005048224
69,0.004686956
70,0.004302416
71,0.003948716
72,0.003623338
73,0.00332786
74,0.003082567
75,0.002881639
76,0.002721614
77,0.002593464
78,0.002514177
79,0.002479523
80,0.002512002
81,0.002589658
82,0.002717057
83,0.002895121
84,0.003069475
85,0.003244099
86,0.003446625
87,0.003657699
88,0.003865507
89,0.004111219
90,0.004380603
91,0.0046763
92,0.005007959
93,0.005388537
94,0.005829023
95,0.006333342
96,0.006915603
97,0.007615188
98,0.008364291
99,0.009150226
100,0.009922756
101,0.01061246
102,0.01124577
103,0.0117059
104,0.01206332
105,0.0121863
106,0.01220758
107,0.01223315
108,0.01222107
109,0.0123444
110,0.01241936
111,0.01241618
112,0.01214975
113,0.01189912
114,0.01142097
115,0.01091732
116,0.01041312
117,0.009916105
118,0.009414014
119,0.008948898
120,0.008551823


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/chest_clean_unknown_flip_pmf_est_60k.dat <==
x,y
1,0.008065569
2,0.00746062
3,0.006974082
4,0.006564988
5,0.006201735
6,0.005842428
7,0.005472873
8,0.005109142
9,0.004727642
10,0.004344087
11,0.004005706
12,0.003771224
13,0.003600713
14,0.003510542
15,0.003450085
16,0.003434835
17,0.003458712
18,0.003528858
19,0.003640121
20,0.003825804
21,0.004040192
22,0.004410561
23,0.005127865
24,0.006288463
25,0.007739834
26,0.009427192
27,0.01072097
28,0.01123963
29,0.01120196
30,0.01118256
31,0.01210761
32,0.01317295
33,0.01400267
34,0.01473176
35,0.01544958
36,0.01561005
37,0.01512012
38,0.01465955
39,0.01428769
40,0.01382229
41,0.0136871
42,0.01346056
43,0.01309829
44,0.01270484
45,0.01263479
46,0.01269939
47,0.01286776
48,0.01309488
49,0.01313415
50,0.01287056
51,0.01210692
52,0.01096299
53,0.01019228
54,0.009821076
55,0.009751489
56,0.009745224
57,0.009743225
58,0.009628653
59,0.009470654
60,0.009276157
61,0.008963726
62,0.008625241
63,0.00841959
64,0.008218506
65,0.007986432
66,0.007651236
67,0.007282659
68,0.00666373
69,0.005929115
70,0.005098087
71,0.004340563
72,0.0036956
73,0.00318052
74,0.002788099
75,0.00249596
76,0.002272367
77,0.002109773
78,0.002026731
79,0.001983352
80,0.0019802
81,0.002015907
82,0.002112692
83,0.002264072
84,0.002437999
85,0.002602397
86,0.002803401
87,0.002998505
88,0.00321536
89,0.003477101
90,0.003770604
91,0.004086338
92,0.004447787
93,0.004844217
94,0.005268909
95,0.005751444
96,0.00631853
97,0.007005591
98,0.007812444
99,0.008777362
100,0.009780729
101,0.01073251
102,0.01158119
103,0.01219475
104,0.01266332
105,0.01299771
106,0.01313234
107,0.01336711
108,0.01371617
109,0.01419386
110,0.01462568
111,0.01493277
112,0.01492856
113,0.01475991
114,0.01411639
115,0.01337377
116,0.01246599
117,0.01151349
118,0.01052474
119,0.009599028
120,0.008793551


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/chest_clean_unknown_flip_pmf_est_80k.dat <==
x,y
1,0.008350302
2,0.007664804
3,0.00710709
4,0.006563496
5,0.006073041
6,0.005565302
7,0.005076703
8,0.004681319
9,0.004292391
10,0.003949594
11,0.003643451
12,0.003457354
13,0.003348472
14,0.003338991
15,0.003353512
16,0.00341548
17,0.003516528
18,0.003670107
19,0.003843153
20,0.004079206
21,0.004290351
22,0.004676562
23,0.005478147
24,0.00677248
25,0.008240069
26,0.009823399
27,0.01068731
28,0.01065805
29,0.01048681
30,0.0109326
31,0.01253434
32,0.01374009
33,0.01431124
34,0.01470868
35,0.01525136
36,0.01523419
37,0.01472358
38,0.01432977
39,0.01397367
40,0.0135189
41,0.01340478
42,0.01301845
43,0.01251468
44,0.01208891
45,0.01206324
46,0.01229257
47,0.01262829
48,0.01297324
49,0.01298171
50,0.01274929
51,0.01198227
52,0.01075528
53,0.009932927
54,0.009508668
55,0.009416114
56,0.009417035
57,0.00940809
58,0.009317487
59,0.009205428
60,0.00906074
61,0.00872393
62,0.008327495
63,0.008123836
64,0.008022591
65,0.007988929
66,0.007939318
67,0.007919968
68,0.007643134
69,0.007065327
70,0.006151705
71,0.005208421
72,0.004336492
73,0.003633538
74,0.003107099
75,0.002710216
76,0.002407597
77,0.002186342
78,0.002057843
79,0.001997858
80,0.001989427
81,0.002031531
82,0.002141941
83,0.002323487
84,0.002526216
85,0.002732997
86,0.002962459
87,0.003171732
88,0.003407272
89,0.003688232
90,0.003977711
91,0.004272265
92,0.004605487
93,0.00492935
94,0.005307803
95,0.005727212
96,0.006227512
97,0.006863881
98,0.007651866
99,0.008618739
100,0.009612371
101,0.01056465
102,0.01140135
103,0.01198442
104,0.01249276
105,0.012886
106,0.01303331
107,0.01332144
108,0.01373276
109,0.01425685
110,0.01472138
111,0.01488761
112,0.01486265
113,0.01474267
114,0.01424195
115,0.01360023
116,0.01281241
117,0.0118834
118,0.01096072
119,0.01006112
120,0.009150085


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_pdf_iter100000.dat <==
x,y
1,0.01191877
2,0.01092435
3,0.007325606
4,0.005593365
5,0.005828687
6,0.00590288
7,0.004952689
8,0.004634529
9,0.003736756
10,0.00379111
11,0.003772112
12,0.003218843
13,0.002960942
14,0.002717791
15,0.002553453
16,0.002583103
17,0.002808368
18,0.003678394
19,0.004618928
20,0.00489924
21,0.00430555
22,0.004348386
23,0.005233413
24,0.006060708
25,0.008065102
26,0.0114642
27,0.0130498
28,0.01185389
29,0.009360478
30,0.01014799
31,0.01493537
32,0.01489733
33,0.01321909
34,0.01321585
35,0.01521337
36,0.01510683
37,0.01450734
38,0.01307375
39,0.01307336
40,0.0131249
41,0.01343077
42,0.01342748
43,0.01220494
44,0.01151021
45,0.01125995
46,0.01113372
47,0.01245305
48,0.01750681
49,0.01792461
50,0.01372759
51,0.008261842
52,0.007844804
53,0.007898813
54,0.009450953
55,0.01063812
56,0.01062302
57,0.01058776
58,0.01212097
59,0.01204154
60,0.01019791
61,0.009646589
62,0.007289092
63,0.006134554
64,0.005931721
65,0.006054423
66,0.006822675
67,0.008816844
68,0.009316104
69,0.008389877
70,0.005657622
71,0.005029847
72,0.004441993
73,0.004441557
74,0.003622424
75,0.003092743
76,0.002453539
77,0.00199046
78,0.001616908
79,0.001397901
80,0.001276208
81,0.001215765
82,0.001216038
83,0.001291717
84,0.001467534
85,0.001731981
86,0.002082891
87,0.002527497
88,0.00313576
89,0.003959955
90,0.004711143
91,0.005647482
92,0.006069689
93,0.006092901
94,0.006085832
95,0.006076925
96,0.006695274
97,0.007059897
98,0.008108279
99,0.008534253
100,0.01106773
101,0.01372401
102,0.01380558
103,0.01380492
104,0.01376744
105,0.01347151
106,0.01102289
107,0.01097029
108,0.01097242
109,0.01543848
110,0.01543919
111,0.01537291
112,0.01403757
113,0.0131975
114,0.01264318
115,0.01220887
116,0.01094439
117,0.007357066
118,0.007337102
119,0.009628808
120,0.009732757


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_pdf_iter20000.dat <==
x,y
1,0.01026654
2,0.01045046
3,0.008458291
4,0.007736474
5,0.007198907
6,0.008172587
7,0.008643292
8,0.008361412
9,0.008281937
10,0.009158663
11,0.008086313
12,0.008477998
13,0.008652478
14,0.008184805
15,0.008155359
16,0.00758387
17,0.00806425
18,0.007651802
19,0.008113564
20,0.007850769
21,0.007536646
22,0.007452458
23,0.007532411
24,0.007269281
25,0.007646155
26,0.007344509
27,0.007517708
28,0.007179698
29,0.006960669
30,0.007327479
31,0.00783423
32,0.007645946
33,0.007896797
34,0.007782774
35,0.007640391
36,0.007923688
37,0.007580544
38,0.007264167
39,0.007755677
40,0.007410464
41,0.0076347
42,0.007368165
43,0.007911176
44,0.007625361
45,0.00777622
46,0.007899767
47,0.007841487
48,0.008009516
49,0.007540779
50,0.00815811
51,0.008110777
52,0.008356098
53,0.008081293
54,0.00841595
55,0.00809055
56,0.008139807
57,0.008156509
58,0.008455448
59,0.008832742
60,0.008557926
61,0.008463901
62,0.008239558
63,0.008104819
64,0.007957953
65,0.008121385
66,0.007438916
67,0.007224394
68,0.007104505
69,0.006914075
70,0.006773588
71,0.006688543
72,0.006688443
73,0.006481196
74,0.00629124
75,0.00631508
76,0.006259033
77,0.006286649
78,0.005993546
79,0.005918157
80,0.006073022
81,0.006094187
82,0.006073182
83,0.006330793
84,0.006290041
85,0.006107104
86,0.006075326
87,0.00615842
88,0.006386683
89,0.006437832
90,0.006126882
91,0.006610259
92,0.006897615
93,0.0068767
94,0.007259295
95,0.006839172
96,0.007352671
97,0.007500306
98,0.00742821
99,0.008197651
100,0.00805015
101,0.007913888
102,0.007509485
103,0.007311351
104,0.008940058
105,0.01160044
106,0.01494253
107,0.01483549
108,0.0154243
109,0.01857876
110,0.01901403
111,0.02337196
112,0.02285112
113,0.01329963
114,0.008701716
115,0.008756517
116,0.00875172
117,0.008760309
118,0.008988217
119,0.008310924
120,0.008693277


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_pdf_iter200000.dat <==
x,y
1,0.007993843
2,0.008401135
3,0.00902167
4,0.005666082
5,0.005588932
6,0.005317546
7,0.004764933
8,0.003687574
9,0.002842925
10,0.002829698
11,0.002580842
12,0.002162488
13,0.002163032
14,0.002261623
15,0.00276385
16,0.002800253
17,0.003308314
18,0.006518784
19,0.00639566
20,0.004510126
21,0.003066625
22,0.003498509
23,0.006754978
24,0.008963371
25,0.009843164
26,0.01047403
27,0.01047518
28,0.007927722
29,0.009165557
30,0.01581946
31,0.01586878
32,0.01279176
33,0.01146414
34,0.01475975
35,0.01476128
36,0.01427657
37,0.009649557
38,0.009649541
39,0.009668325
40,0.01307105
41,0.01786577
42,0.01786607
43,0.01150782
44,0.0114549
45,0.01146739
46,0.01150718
47,0.01151243
48,0.01228005
49,0.01446281
50,0.01446332
51,0.01024677
52,0.00922708
53,0.009211015
54,0.00918225
55,0.008888444
56,0.008792672
57,0.006049578
58,0.006200427
59,0.01343627
60,0.01339828
61,0.01339645
62,0.005237702
63,0.005250857
64,0.008355967
65,0.007514391
66,0.007312722
67,0.007662652
68,0.008715465
69,0.009354977
70,0.00512483
71,0.004843319
72,0.004378621
73,0.004223249
74,0.003864116
75,0.003834868
76,0.00330952
77,0.003335014
78,0.00237329
79,0.001548584
80,0.001213215
81,0.0009845173
82,0.0009767686
83,0.001014179
84,0.001345349
85,0.001801866
86,0.00262446
87,0.002770358
88,0.002770311
89,0.003416069
90,0.004930929
91,0.005465233
92,0.005889458
93,0.005977219
94,0.00597732
95,0.006106185
96,0.006432237
97,0.006772196
98,0.006774524
99,0.007780732
100,0.01016498
101,0.01194038
102,0.01205351
103,0.01289766
104,0.01325825
105,0.0132658
106,0.01338682
107,0.01470045
108,0.01470084
109,0.01701806
110,0.01858687
111,0.01858734
112,0.01839464
113,0.01666528
114,0.01666625
115,0.01494492
116,0.006960787
117,0.006296713
118,0.006296805
119,0.01000212
120,0.01000261


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_pdf_iter40000.dat <==
x,y
1,0.006298581
2,0.005906615
3,0.005941316
4,0.006686755
5,0.006656514
6,0.005559958
7,0.005025806
8,0.004564023
9,0.00487222
10,0.004970975
11,0.004698691
12,0.00466371
13,0.004891918
14,0.004474097
15,0.004728201
16,0.004939928
17,0.005038285
18,0.005252992
19,0.005361494
20,0.00606705
21,0.006401552
22,0.007584965
23,0.008078908
24,0.008568057
25,0.009471419
26,0.01076561
27,0.01155801
28,0.01370382
29,0.01357151
30,0.01488976
31,0.01388257
32,0.01336976
33,0.01420709
34,0.01575632
35,0.01476099
36,0.01479327
37,0.01356217
38,0.01271688
39,0.01309284
40,0.01174217
41,0.01068527
42,0.01173456
43,0.01099832
44,0.01165326
45,0.01141816
46,0.01266628
47,0.01203032
48,0.01206377
49,0.01203858
50,0.01142118
51,0.0113174
52,0.01001335
53,0.01051021
54,0.01024319
55,0.01037635
56,0.009949636
57,0.01037268
58,0.009738591
59,0.009215425
60,0.00880669
61,0.008848824
62,0.008906287
63,0.008248328
64,0.007687591
65,0.007104347
66,0.00665052
67,0.006175948
68,0.005937019
69,0.005254351
70,0.00491149
71,0.004639488
72,0.0042563
73,0.004022774
74,0.00380668
75,0.003673216
76,0.003528172
77,0.003281154
78,0.003245358
79,0.003135423
80,0.003097716
81,0.003014117
82,0.003008291
83,0.003118749
84,0.003249835
85,0.003385467
86,0.003681484
87,0.003902874
88,0.003999817
89,0.004135495
90,0.004381259
91,0.004734725
92,0.004918677
93,0.004912877
94,0.005464889
95,0.00595724
96,0.006159371
97,0.006746181
98,0.006603125
99,0.007312924
100,0.007700557
101,0.007834617
102,0.008944615
103,0.008859269
104,0.008661129
105,0.008013217
106,0.007763962
107,0.009621306
108,0.01293643
109,0.01699449
110,0.01565815
111,0.01557667
112,0.01836783
113,0.01777526
114,0.0199256
115,0.01810241
116,0.01035399
117,0.006767532
118,0.006350747
119,0.006132463
120,0.006231396


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_pdf_iter60000.dat <==
x,y
1,0.008487135
2,0.007731762
3,0.00734795
4,0.007173391
5,0.006624721
6,0.005180483
7,0.004468468
8,0.003756257
9,0.003739572
10,0.003723387
11,0.003450832
12,0.003356555
13,0.003335404
14,0.003045126
15,0.003114204
16,0.00328135
17,0.003450886
18,0.003808641
19,0.004273162
20,0.004869679
21,0.005212338
22,0.006023545
23,0.00634593
24,0.006985996
25,0.008526595
26,0.01024448
27,0.01053041
28,0.01039718
29,0.009958012
30,0.0120475
31,0.01290742
32,0.01330361
33,0.01498872
34,0.01782568
35,0.01786887
36,0.01726447
37,0.01535704
38,0.01548061
39,0.01590729
40,0.01590661
41,0.01481628
42,0.01471232
43,0.01387987
44,0.01387572
45,0.01440039
46,0.01624661
47,0.01518166
48,0.01322209
49,0.01077199
50,0.008718791
51,0.008855083
52,0.008987691
53,0.009832987
54,0.01053453
55,0.01120038
56,0.01140743
57,0.01152171
58,0.01058842
59,0.008515133
60,0.007446278
61,0.007086985
62,0.007482204
63,0.007653646
64,0.008190378
65,0.007763768
66,0.006909492
67,0.005657292
68,0.004686489
69,0.003750989
70,0.003328303
71,0.002940185
72,0.002614578
73,0.002298926
74,0.002048414
75,0.001881237
76,0.001739993
77,0.001602644
78,0.001581659
79,0.001598182
80,0.001653425
81,0.001712809
82,0.001833542
83,0.002010189
84,0.002233736
85,0.002458556
86,0.002809884
87,0.003213781
88,0.003513231
89,0.003837441
90,0.004286125
91,0.004736532
92,0.005023936
93,0.00502373
94,0.00572071
95,0.006368449
96,0.006424055
97,0.006959999
98,0.006983268
99,0.008215918
100,0.009129427
101,0.00966602
102,0.0113638
103,0.0113755
104,0.01084381
105,0.009601457
106,0.009274076
107,0.01160927
108,0.01759236
109,0.0215152
110,0.01726189
111,0.01570814
112,0.01561781
113,0.01562818
114,0.0172687
115,0.0171693
116,0.01030063
117,0.007310948
118,0.00768231
119,0.007680335
120,0.008549608


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_pdf_iter80000.dat <==
x,y
1,0.01014683
2,0.01001517
3,0.008241206
4,0.007066336
5,0.006696512
6,0.006696253
7,0.005150698
8,0.004566816
9,0.003594156
10,0.00349892
11,0.003446978
12,0.003124322
13,0.002939852
14,0.002823636
15,0.002590629
16,0.002592899
17,0.00285546
18,0.003482128
19,0.004283745
20,0.004921139
21,0.0051689
22,0.005226257
23,0.006159957
24,0.006736623
25,0.007722098
26,0.009537618
27,0.01171439
28,0.01139192
29,0.01027225
30,0.01079115
31,0.01497467
32,0.01496052
33,0.0135704
34,0.01357069
35,0.01709079
36,0.01709089
37,0.01517077
38,0.01321338
39,0.01309472
40,0.01390779
41,0.01409895
42,0.01387625
43,0.01336581
44,0.01304026
45,0.0132729
46,0.01364125
47,0.01460698
48,0.01493831
49,0.01493915
50,0.01069716
51,0.007909009
52,0.007874585
53,0.007936447
54,0.009601906
55,0.01035841
56,0.01122667
57,0.01144392
58,0.01179744
59,0.01185085
60,0.009484288
61,0.008109363
62,0.006971065
63,0.006220079
64,0.006022069
65,0.006545594
66,0.007505135
67,0.008665577
68,0.008313777
69,0.006872862
70,0.005005712
71,0.004334318
72,0.003730792
73,0.003392481
74,0.00282773
75,0.002461609
76,0.002076527
77,0.001779172
78,0.001553945
79,0.001458834
80,0.001432853
81,0.001440349
82,0.001497117
83,0.001624292
84,0.001801904
85,0.002040099
86,0.002351105
87,0.0027872
88,0.00334621
89,0.003938684
90,0.004552325
91,0.005318099
92,0.006127653
93,0.006205079
94,0.006207121
95,0.00657526
96,0.007137175
97,0.007137642
98,0.007693223
99,0.007763077
100,0.00954624
101,0.01147714
102,0.01161434
103,0.01310281
104,0.01310215
105,0.01292586
106,0.01055422
107,0.01055853
108,0.01132284
109,0.01583086
110,0.01585471
111,0.01463233
112,0.01411584
113,0.01404321
114,0.01403903
115,0.01403463
116,0.01346589
117,0.008707371
118,0.007338408
119,0.008427552
120,0.008422863


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/ev_imgs/real_uv_psnr.dat <==
x,y
1,8.77169418334961
2,14.711669921875
3,18.8020496368408
4,21.805492401123
5,20.5812301635742
6,21.4337329864502
7,22.1119403839111
8,23.0901489257812
9,23.5559043884277
10,23.9338836669922
11,24.0976161956787
12,24.3970260620117
13,24.6884613037109
14,25.0320453643799
15,25.2432632446289
16,25.3432674407959
17,25.5565090179443
18,25.618860244751
19,25.8130302429199
20,25.825569152832


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_clean_fixed_flip_psnr.dat <==
x,y
1,9.24839342099426
2,15.7637863291148
3,18.8792419298634
4,18.3128372619958
5,18.4019468990142
6,18.3209179631151
7,18.2599029963833
8,17.9003653686059
9,18.0340390243963
10,18.4014200192541
11,18.2914529544671
12,18.3070920927596
13,18.3837139034888
14,17.8286491288437
15,18.6404792429979
16,18.2975747736994
17,17.6919497652193
18,18.4886130539375
19,18.0100083521548
20,18.6587635474253
21,18.0178484744304
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_clean_known_flip_psnr.dat <==
x,y
1,9.24562611343676
2,14.7669701440537
3,15.3331493022384
4,19.9026968047608
5,23.1917470783965
6,24.1090583867565
7,24.5531425216838
8,24.7972935822567
9,25.1455227288125
10,24.9861752732401
11,25.5812403799483
12,25.6376906122709
13,25.6953917772408
14,25.9743915280342
15,26.002394914837
16,26.1330314773851
17,26.1090980293558
18,26.2396249550171
19,26.3385904069452
20,26.3757654300606
21,26.4962301531804
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_clean_unknown_flip_line.dat <==
x,y
1,0.00503141085819604
2,0
3,0.0617957245992894
4,0.0343627812762983
5,0.0516246907273798
6,0
7,0
8,0
9,0
10,0.0161684327312087
11,0.0222263710797697
12,0.0917749046364238
13,0
14,0
15,0.1437920094953
16,0.235135167334807
17,0.228541881558688
18,0.212867555753473
19,0.207212001567176
20,0.299231309034519
21,0.548926730287127
22,0.71101866135449
23,0.407554283934177
24,0.16959572709187
25,0.154037479789356
26,0.44026642928032
27,0.610384386882401
28,0.637674318037265
29,0.627359493642498
30,0.638996227521191
31,0.652711670640767
32,0.691325428167647
33,0.715636385197109
34,0.683008447093982
35,0.705660016631531
36,0.687058926764523
37,0.740360892931911
38,0.710868466967595
39,0.747627468734878
40,0.651312699411186
41,0.66661647456806
42,0.676335563292791
43,0.662869013528712
44,0.727635083761289
45,0.763546662600617
46,0.676818929391038
47,0.595081791135374
48,0.444055939582277
49,0.131493745650503
50,0.2237113244349
51,0.260419875970826
52,0.385584763496745
53,0.47125248899503
54,0.307768516548013
55,0.272238544048483
56,0.323406579398994
57,0.450239164957469
58,0.578392862179019
59,0.822956179427894
60,0.881789384395884
61,0.875416104884886
62,0.78327286114323
63,0.773503856740562
64,0.857773371476171
65,0.897135255233426
66,0.880461216315595
67,0.823114610726526
68,0.707531764961022
69,0.457085350270364
70,0.385074486531658
71,0.406223905225834
72,0.798758442538299
73,1
74,0.940033344531894
75,0.7036858377603
76,0.512661938211605
77,0.563776628654129
78,0.744035735073627
79,0.804308306422469
80,0.723884145306738
81,0.606035015557566
82,0.354059940482613
83,0.272910915428581
84,0.276932758490914
85,0.249591979899964
86,0.333866607974428
87,0.364059317660482
88,0.0514550082180473
89,0.00634414371163309
90,0
91,0
92,0
93,0.0205695973229913
94,0.205313377925922
95,0.13046057108946
96,0
97,0
98,0.0318558289670409
99,0.00139804572502851
100,0.0342129443823063
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_clean_unknown_flip_pmf_est.dat <==
x,y
1,0.007583495
2,0.007112059
3,0.00640531
4,0.005885806
5,0.005348407
6,0.004718175
7,0.004277702
8,0.003854118
9,0.0034879
10,0.003184424
11,0.00303292
12,0.003023709
13,0.003098556
14,0.003298438
15,0.003554976
16,0.003795133
17,0.004045675
18,0.004238707
19,0.004304913
20,0.00427137
21,0.004450747
22,0.005297702
23,0.006525491
24,0.007956343
25,0.01007381
26,0.01089965
27,0.01043095
28,0.009706121
29,0.01039194
30,0.01279544
31,0.01395436
32,0.01404159
33,0.01420592
34,0.01499619
35,0.01501467
36,0.01495393
37,0.01455438
38,0.0143214
39,0.01376403
40,0.01357941
41,0.01317083
42,0.01243459
43,0.01188324
44,0.01189669
45,0.01200719
46,0.01240242
47,0.01274701
48,0.0127812
49,0.01278976
50,0.01212629
51,0.01071047
52,0.009785481
53,0.009473269
54,0.009521036
55,0.009692986
56,0.009780506
57,0.009726335
58,0.009434124
59,0.00896795
60,0.008416769
61,0.007810861
62,0.007494611
63,0.007519709
64,0.00759836
65,0.007738783
66,0.00786217
67,0.00791698
68,0.007684446
69,0.006891032
70,0.005775039
71,0.00474102
72,0.003902243
73,0.003286635
74,0.002857392
75,0.002509802
76,0.002276937
77,0.002107699
78,0.002006567
79,0.001910693
80,0.001851063
81,0.001891264
82,0.002046674
83,0.002261599
84,0.002511839
85,0.002809717
86,0.003081885
87,0.003380534
88,0.003757604
89,0.004131306
90,0.004511493
91,0.004898812
92,0.005254413
93,0.00556207
94,0.005876685
95,0.006235047
96,0.006839416
97,0.007669235
98,0.008748626
99,0.009899094
100,0.01085119
101,0.01176719
102,0.01233383
103,0.01283352
104,0.01318985
105,0.01333613
106,0.01356435
107,0.01424642
108,0.01492833
109,0.01506359
110,0.01507107
111,0.0150208
112,0.0147267
113,0.0140776
114,0.01334866
115,0.01253795
116,0.01168073
117,0.01095152
118,0.01002807
119,0.009002502
120,0.008146611


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_clean_unknown_flip_psnr.dat <==
x,y
1,9.24820170070906
2,19.0707809095163
3,21.438989815972
4,22.7629704814311
5,23.9384492815471
6,25.0554393636979
7,26.1764847335982
8,26.8187115627625
9,27.2509201503488
10,27.5093677565078
11,27.8788709811655
12,27.9918347529707
13,28.1723387818626
14,28.3882742950282
15,28.6254725877667
16,28.7262881948465
17,28.6243002674251
18,28.6701444138362
19,28.7511692680537
20,28.850928560913
21,29.0368935290067
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_noise_fixed_flip_psnr.dat <==
x,y
1,9.24487517117428
2,14.4497313643546
3,16.4923719805157
4,16.8842291363384
5,17.1838435471661
6,17.7163050203246
7,18.9084807230531
8,19.2199489445254
9,19.5358590434813
10,19.4439484881987
11,19.0143722015859
12,19.2307237422851
13,18.8761559847343
14,19.0654884267903
15,18.7838325304021
16,19.1755452759964
17,18.8390220233298
18,19.0643610038118
19,18.9819073713873
20,18.7295164788656
21,18.7730930245475
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_noise_known_flip_psnr.dat <==
x,y
1,9.24293112273244
2,15.5277134379858
3,14.8657782363119
4,14.4001410246978
5,14.2932362420438
6,14.5797758131645
7,16.2507688828732
8,19.4258166168779
9,21.0556345410482
10,21.6255798848725
11,22.2862949759125
12,22.8964617627403
13,23.5181801384336
14,23.6818651276104
15,23.7391015143568
16,23.980812063323
17,24.0821911237343
18,24.1073095417095
19,24.1185328570735
20,24.1293514946821
21,24.1503727522989
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_noise_unknown_flip_line.dat <==
x,y
1,0.00559666033772585
2,0
3,0
4,0
5,0
6,0
7,0
8,0.0443563690658123
9,0.0054116115901918
10,0.0552699312965536
11,0
12,0.0163685613205989
13,0
14,0.0684526470917795
15,0.196369803209789
16,0.180485978810218
17,0.179798473880276
18,0.304283643069287
19,0.463198894953846
20,0.464782857352636
21,0.720976251208308
22,0.640456294069381
23,0.290098913757894
24,0.201644475843515
25,0.266414739335633
26,0.515395239099976
27,0.675848785037127
28,0.662020357683974
29,0.667305640968949
30,0.658022163057496
31,0.669729427189714
32,0.671596204043749
33,0.669371845334296
34,0.701924224424744
35,0.667654025019084
36,0.713251108227644
37,0.75239428934223
38,0.760660215215776
39,0.759216663747603
40,0.658678785923302
41,0.743626297483615
42,0.738028767058912
43,0.680977283410303
44,0.625237382912069
45,0.673909522651569
46,0.625052079313462
47,0.696851492199539
48,0.478988789160276
49,0.298870935484707
50,0.214534213653453
51,0.123630039252881
52,0.321006389121105
53,0.395285921855793
54,0.145304396553557
55,0.257410461603862
56,0.314684190896054
57,0.611332560322367
58,0.658011188659179
59,0.77949632530833
60,0.927094097707741
61,0.83595878062703
62,0.856483991033932
63,0.836308295399469
64,0.937658656023918
65,0.905698099058195
66,0.956672316191947
67,0.911955309394202
68,0.881634235528614
69,0.604637417795546
70,0.589935889200553
71,0.637886491659313
72,0.847328426702503
73,1
74,0.966265850047243
75,0.641852772066745
76,0.447944756769541
77,0.491410415343624
78,0.535774548321768
79,0.5352664271172
80,0.522643770704317
81,0.533078981240639
82,0.434114612365808
83,0.330294145744463
84,0.299691859065296
85,0.320964453308006
86,0.292124047461341
87,0.32956221191152
88,0.0677770731524372
89,0
90,0.0363506614719711
91,0.00426595943474897
92,0.00430807337667905
93,0.044635603860491
94,0.246190870317427
95,0.128558505827161
96,0
97,0
98,0
99,0.0137447499209864
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_noise_unknown_flip_pmf_est.dat <==
x,y
1,0.008626854
2,0.008425724
3,0.007760919
4,0.007095549
5,0.006775377
6,0.006249614
7,0.005882165
8,0.005813323
9,0.00540081
10,0.005115311
11,0.004867541
12,0.004624228
13,0.004411312
14,0.004247237
15,0.004259087
16,0.004194046
17,0.004300689
18,0.004467477
19,0.004650518
20,0.004842413
21,0.005154151
22,0.005911449
23,0.006464584
24,0.007335987
25,0.008333102
26,0.009950852
27,0.01168886
28,0.01360633
29,0.01633894
30,0.01887048
31,0.01893741
32,0.01894836
33,0.01835468
34,0.01644666
35,0.01528245
36,0.01435016
37,0.0130235
38,0.01199017
39,0.01157775
40,0.01132957
41,0.01099628
42,0.0109156
43,0.01064135
44,0.01051101
45,0.01058439
46,0.01091189
47,0.01150476
48,0.01169019
49,0.01168369
50,0.01151028
51,0.01130622
52,0.01098073
53,0.01068446
54,0.01054301
55,0.010549
56,0.01051821
57,0.01087289
58,0.01061817
59,0.01066025
60,0.01045921
61,0.009833804
62,0.008836218
63,0.008297018
64,0.007785306
65,0.007139962
66,0.006510533
67,0.006027547
68,0.00551398
69,0.005125068
70,0.004721969
71,0.004301479
72,0.003887282
73,0.003608744
74,0.003342305
75,0.003201847
76,0.003042279
77,0.002912754
78,0.002763197
79,0.002724633
80,0.002687075
81,0.002635224
82,0.002659858
83,0.002692909
84,0.00278134
85,0.002881091
86,0.003007299
87,0.003207812
88,0.003424754
89,0.003671338
90,0.003929234
91,0.004255804
92,0.004473271
93,0.004868915
94,0.005273946
95,0.005611788
96,0.00602791
97,0.006434586
98,0.006849576
99,0.007499852
100,0.007854834
101,0.008243408
102,0.008921063
103,0.009511556
104,0.009808811
105,0.0104173
106,0.01097056
107,0.01163326
108,0.01192498
109,0.01200414
110,0.01246846
111,0.01271399
112,0.01319643
113,0.01298869
114,0.0130374
115,0.01313855
116,0.0119882
117,0.01106425
118,0.01045241
119,0.00977237
120,0.009392702


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/chest_noise_unknown_flip_psnr.dat <==
x,y
1,9.2443200345487
2,15.2872689464777
3,16.0167038274308
4,15.9311812688676
5,16.4746730041575
6,17.319030936161
7,18.0747111699634
8,19.954781087078
9,21.2942715485929
10,21.9245382757186
11,22.6659319761554
12,23.0730160366041
13,23.238319449621
14,23.327765573002
15,23.498177050424
16,23.6195600349866
17,23.5912896549706
18,23.6367341262749
19,23.6803968559043
20,23.6507184733287
21,23.62821150679
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/line_profile_chest_clean_em_flip.dat <==
x,y
1,0
2,0.0272982346159106
3,0.0756766761478097
4,0.0235171136527318
5,0
6,0
7,0.0211731192731624
8,0.0473283101147672
9,0.0693693968326177
10,0.0812392479881565
11,0.0766981607206752
12,0.0666708875336843
13,0.0828721755370597
14,0.0632442866239468
15,0.183337557032653
16,0.215866681963472
17,0.208260951888189
18,0.259107898004631
19,0.347386922041055
20,0.427831573139961
21,0.512697199011581
22,0.652507826013561
23,0.542806494356709
24,0.350457586395208
25,0.339971971145763
26,0.464372061642438
27,0.556860160108942
28,0.610524625567296
29,0.640793170067041
30,0.631036998157587
31,0.60328431629184
32,0.610228469386039
33,0.6626095441111
34,0.659927952388141
35,0.677759991552035
36,0.673377862813675
37,0.685815568245639
38,0.696203701179367
39,0.694933171113549
40,0.671109512406289
41,0.693274963383845
42,0.683521512000882
43,0.668376905122956
44,0.692336823365585
45,0.721549898633457
46,0.683405213906616
47,0.664063769839778
48,0.5308470076592
49,0.28969978002243
50,0.258374966811328
51,0.283214128607061
52,0.372149761890321
53,0.429805630377324
54,0.370601983603703
55,0.380167188676949
56,0.448519109441813
57,0.441415098414638
58,0.518726594408827
59,0.798342367462286
60,0.932481417547489
61,0.827454892194012
62,0.772437762706142
63,0.818039486891425
64,0.880531443415197
65,0.902995282852574
66,0.8434597736651
67,0.843494490145851
68,0.832501286621125
69,0.729389004624814
70,0.665564877603246
71,0.631219068004102
72,0.769579266580705
73,0.744963994797709
74,0.704673787578449
75,0.511431109925907
76,0.492568896124493
77,0.636692997573046
78,0.67144791057374
79,0.697460744474359
80,0.627353868602053
81,0.570544968526963
82,0.490240379331564
83,0.435328921657082
84,0.414445862308502
85,0.430141733774771
86,0.46918229331623
87,0.483564132347915
88,0.252640954898041
89,0.177967290244969
90,0.135608669677624
91,0.101756853801339
92,0.095982433836024
93,0.0730202825900799
94,0.26839488668161
95,0.241005984612279
96,0.0928913009499667
97,0.080382302568074
98,0.0379438524178201
99,0.0549818487095531
100,0.0642294987355099
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/line_profile_chest_noise_em_flip.dat <==
x,y
1,0
2,0.0302496571763011
3,0.0776839133397639
4,0.0194318032396567
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0.057091805088122
13,0.105347969698472
14,0.215217453165736
15,0.320373578709003
16,0.318290429717798
17,0.295616781051941
18,0.417276390885673
19,0.487400687479341
20,0.46253829748835
21,0.533533518136522
22,0.488835518176229
23,0.325929724746872
24,0.207905298260393
25,0.364707092130651
26,0.604454097463768
27,0.713318547322789
28,0.693036842715809
29,0.712805605124586
30,0.696898565259331
31,0.711797450451735
32,0.718327134511371
33,0.667846267606644
34,0.6691935200425
35,0.666705585444277
36,0.61047378686613
37,0.598017276050071
38,0.556365687268438
39,0.59284797139819
40,0.581134976660692
41,0.649223300494209
42,0.685238441965757
43,0.631799454113631
44,0.71379731615204
45,0.706343389341702
46,0.650509945693381
47,0.5679012083907
48,0.350087479022543
49,0.15688605155257
50,0.206777341418238
51,0.23708014166837
52,0.248402674575356
53,0.352534539013124
54,0.458322719632808
55,0.460155724444328
56,0.62728560141579
57,0.736567814199881
58,0.729635382621207
59,0.779978948084681
60,0.791401294561017
61,0.783790072949771
62,0.79299670447478
63,0.822430040447542
64,0.85120750676925
65,0.918603630412829
66,0.891229115464858
67,0.87072094126647
68,0.857812758193603
69,0.750003197663864
70,0.651972739923345
71,0.656486297975732
72,0.795249288399933
73,0.914593255145929
74,0.907006890007101
75,0.686893165172155
76,0.506397795932949
77,0.49892309995059
78,0.570823644072066
79,0.662527925142629
80,0.721071205056073
81,0.650061669868951
82,0.527270403218861
83,0.372985873357395
84,0.336314388925121
85,0.315353964081573
86,0.264152666241492
87,0.253622645196768
88,0.112032808861339
89,0
90,0.0355025979329694
91,0.040861492864586
92,0.0589262947375712
93,0.062181130169482
94,0.188270748696364
95,0.266035453882794
96,0.0951669151490979
97,0.0489772925806086
98,0.0744039946765406
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/line_profile_lung_clean_em_flip.dat <==
x,y
1,0
2,0.0501845561117392
3,0
4,0
5,0
6,0.00807372391224254
7,0.0647178135525356
8,0.303121060145798
9,0.49519341485152
10,0.626098555252325
11,0.842835995079793
12,0.821732604012979
13,0.776441204854843
14,0.784532899957679
15,0.842469768416954
16,0.815530384564857
17,0.707260884390303
18,0.658491438637941
19,0.711141936105604
20,0.710660399627731
21,0.691020292822282
22,0.719858643739267
23,0.721200227151601
24,0.729428863582872
25,0.709975667664207
26,0.701231606148459
27,0.733818738823242
28,0.732274833214245
29,0.73664049976661
30,0.735469186414186
31,0.726744282464035
32,0.719174046278018
33,0.717616979622371
34,0.714838261409885
35,0.706182564111363
36,0.699070285068009
37,0.676927118311874
38,0.662746432568599
39,0.670496618409795
40,0.682047260209819
41,0.695913213630223
42,0.678456089911149
43,0.667207280734435
44,0.670847351349351
45,0.695180665602023
46,0.646466004941309
47,0.582329377691088
48,0.451181227625677
49,0.326581886569068
50,0.303140601699865
51,0.317610859698771
52,0.36188695695614
53,0.502692772993908
54,0.540508563814724
55,0.528329598856571
56,0.512627910610352
57,0.502780184330285
58,0.515739394314451
59,0.495374928463517
60,0.503686288253407
61,0.591359692636072
62,0.738621898010411
63,0.820319746233773
64,0.80941962966632
65,0.821073363645188
66,0.83205698402392
67,0.820694738250302
68,0.851128858676647
69,0.875752948288125
70,0.937530805126529
71,0.961257425402995
72,0.938980403548544
73,0.972521769265698
74,0.944195736789055
75,0.996316392151317
76,1
77,1
78,0.996615030161826
79,0.953259271912497
80,0.88375126185489
81,0.825479178895044
82,0.719940045802489
83,0.612925780342082
84,0.50695600346816
85,0.349871158631463
86,0.211687755249017
87,0.122994380852841
88,0.0157244619028023
89,0
90,0
91,0
92,0.0845472043406362
93,0.0518204071891185
94,0
95,0
96,0
97,0
98,0.0120965862881994
99,0.0623727962745791
100,0.0933074463163139
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/line_profile_lung_noise_em_flip.dat <==
x,y
1,0
2,0.0346945570328328
3,0.0503648797018477
4,0.00331372293122044
5,0.000422258171364695
6,0
7,0.0124325579864271
8,0.0851070437365857
9,0.247638218196797
10,0.406527865633746
11,0.540002402314716
12,0.674621248296126
13,0.764188692279506
14,0.82519897803895
15,0.857873567794602
16,0.759569863758966
17,0.655285353810216
18,0.645632397151024
19,0.646837658084161
20,0.672027701848026
21,0.70024830951519
22,0.762240963914297
23,0.793270696184057
24,0.76642358166997
25,0.789479940618338
26,0.800823982848584
27,0.76240685201472
28,0.791209311795745
29,0.835474557707759
30,0.808408501156895
31,0.805829708243881
32,0.850134147842891
33,0.771008038589343
34,0.774820590482977
35,0.801791693556464
36,0.768434540038258
37,0.780439735085976
38,0.691010926380651
39,0.688394784086621
40,0.644822602547557
41,0.727212930702367
42,0.687137412757886
43,0.616325752983789
44,0.667160001553828
45,0.726855809559921
46,0.755378390515393
47,0.662373266429776
48,0.567466662363189
49,0.426272500399798
50,0.434077920480583
51,0.445968006469688
52,0.495203746279417
53,0.670541564981482
54,0.720755470689387
55,0.726131029663106
56,0.719701356870696
57,0.692623651854918
58,0.613164419563176
59,0.641213610671298
60,0.799898219126643
61,0.928734773707058
62,0.954885038017049
63,0.870394173257518
64,0.89169388407873
65,0.859134618971033
66,0.840009688209494
67,0.874641808665139
68,0.904892433978641
69,0.964699747874937
70,0.938100102843583
71,0.84797033540229
72,0.84992530243918
73,0.879023194978523
74,0.805335292938845
75,0.829410505519331
76,0.885757607099599
77,0.814583566990717
78,0.726410067242053
79,0.709516455201816
80,0.663115232881399
81,0.629898856258834
82,0.633596879389152
83,0.589400904500754
84,0.442878517098387
85,0.254073769793449
86,0.11121042879137
87,0
88,0
89,0
90,0
91,0.120992356346063
92,0.160217998747598
93,0.154537822943531
94,0.118521926733819
95,0.036253794934022
96,0
97,0
98,0
99,0.0182779614462599
100,0.0109160666128802
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/line_profile_rib_clean_em_flip.dat <==
x,y
1,0
2,0.00113712480145963
3,0.0071034940241783
4,0.00383622183420673
5,0.00707748218431531
6,0.00678178236558055
7,0.00659849678497103
8,0.00412666823592717
9,0.00455913844238429
10,0.00432495218487615
11,0.0055642978711989
12,0.00473146754697628
13,0.00354490042565644
14,0.002079162817195
15,0
16,0
17,0
18,0.012909763201776
19,0.0675105054663686
20,0.134421908508036
21,0.183502526605426
22,0.207275727796031
23,0.222796756249558
24,0.233093418885935
25,0.250937710338448
26,0.280970207876686
27,0.302133037897379
28,0.319576395906977
29,0.366788306056393
30,0.42187931517452
31,0.429851371459169
32,0.406354554611602
33,0.393841998033257
34,0.374971340152844
35,0.336860521389966
36,0.31706012939576
37,0.34539103610399
38,0.381355430305752
39,0.390590840284331
40,0.382440203016528
41,0.375177516380539
42,0.376830508499435
43,0.378882236738546
44,0.375756741858997
45,0.391264719902224
46,0.42813349169791
47,0.464452227748302
48,0.4828876617928
49,0.495414063219308
50,0.531972052112994
51,0.585949316132701
52,0.614064548783725
53,0.569616046879454
54,0.467095608496682
55,0.37477272042473
56,0.34652615069872
57,0.389979850755068
58,0.479355357304246
59,0.550145101936489
60,0.576798028706486
61,0.603057632797106
62,0.618789761352363
63,0.578596859025157
64,0.54640352491784
65,0.593112821437156
66,0.681696499390221
67,0.752599730856285
68,0.793258389798099
69,0.801834646952352
70,0.7844019498495
71,0.746376455198582
72,0.671929715737605
73,0.576733525519305
74,0.531010104405337
75,0.544480855903763
76,0.552552447816346
77,0.516935044985507
78,0.462044095748363
79,0.411607310704053
80,0.391377843185683
81,0.396972707380492
82,0.392168405422759
83,0.34323663560268
84,0.257690085652902
85,0.167130566610697
86,0.100184775504401
87,0.0567637582903648
88,0.0391385177570328
89,0.0355239241453631
90,0.0349289602680527
91,0.0276684031382716
92,0.0151321163171007
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/line_profile_rib_noise_em_flip.dat <==
x,y
1,0
2,0.0148272972697818
3,0.00130297574553359
4,0.000513553105763978
5,0.0183972105965635
6,0
7,0.00799938983694302
8,0
9,0.0198561391581818
10,0.0162079461301719
11,0
12,0
13,0.0188623918556066
14,0
15,0.0314464188872055
16,0.0223673924267453
17,0.0143618359298859
18,0.0724107029989764
19,0.0872405905346104
20,0.161958129068304
21,0.194073944183768
22,0.253633472533592
23,0.283047124830194
24,0.273057154660131
25,0.257101657322234
26,0.301423058172616
27,0.328013515796125
28,0.312915065262889
29,0.320747758645547
30,0.35632391964415
31,0.371751632633464
32,0.389413900274131
33,0.36407294634357
34,0.394569897115122
35,0.33103637914369
36,0.357938621002739
37,0.402941382824205
38,0.432652046287976
39,0.448311226766447
40,0.466226851730483
41,0.450413099961909
42,0.426994780981646
43,0.373619852623963
44,0.349448825556363
45,0.394259363100742
46,0.453800146955916
47,0.497951709681537
48,0.540364224910304
49,0.561069485364687
50,0.586190800426984
51,0.67519507986812
52,0.701886042984204
53,0.713673020066456
54,0.598674116170027
55,0.483792192671741
56,0.494494334149509
57,0.454496272437448
58,0.515647602420431
59,0.538700799308301
60,0.59409189007373
61,0.597748266900639
62,0.568961047843033
63,0.566562445323075
64,0.556052650923984
65,0.595401670220676
66,0.631931209617306
67,0.630436515229555
68,0.710214417310804
69,0.760217633533833
70,0.769445386769471
71,0.82698141867075
72,0.756863885252869
73,0.669606137348703
74,0.597349271538166
75,0.556509161594332
76,0.515341612529377
77,0.537073941977794
78,0.446001192307408
79,0.487158871242916
80,0.46105793072338
81,0.454892992087568
82,0.385565101677234
83,0.396657272302933
84,0.30553222128658
85,0.218916622799614
86,0.20612891778146
87,0.122015564259045
88,0.0588429410510576
89,0.0297397845348691
90,0.0490454644646897
91,0
92,0.0165579445663695
93,0
94,0
95,0
96,0.00336727098798039
97,0
98,0
99,0.000805755147834268
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_clean_fixed_flip_psnr.dat <==
x,y
1,9.54620887433246
2,15.4996789898323
3,16.3341825126019
4,16.4772827002649
5,16.5790309906386
6,16.1190292434285
7,16.7701683594951
8,18.4846979056292
9,18.6645805451421
10,18.874581640228
11,18.4998122723407
12,18.5569040141965
13,18.7549812120203
14,18.4602830732112
15,18.5321426855423
16,18.5049676780245
17,19.0263996572945
18,18.4069354209444
19,18.5576806895053
20,18.8254262273957
21,18.5250687596986
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_clean_known_flip_psnr.dat <==
x,y
1,9.53996270788235
2,13.9594109600935
3,15.8188576456118
4,22.520753950939
5,27.2849251231922
6,28.0991447188044
7,28.3355407729809
8,28.478629354277
9,28.6068214406962
10,28.8305537021255
11,28.3996375982327
12,28.7492318355868
13,29.2645241595854
14,29.5374376570562
15,29.589413498651
16,29.4919417916947
17,29.5482806425327
18,29.7367949341408
19,30.0798310841182
20,29.8245633529073
21,30.0357500918156
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_clean_unknown_flip_line.dat <==
x,y
1,0
2,0.0172266747865724
3,0.0113467937354799
4,0
5,0
6,0.00379859217729277
7,0
8,0
9,0.0700957907489061
10,0.37520943917385
11,0.517943631184248
12,0.561431192257233
13,0.848661017723003
14,0.818152039783374
15,0.803960284274687
16,0.77821629813515
17,0.559994676590018
18,0.521019562893347
19,0.480257558430293
20,0.579927702816688
21,0.650402274180845
22,0.677965677063677
23,0.690987494449047
24,0.782109096211528
25,0.818908767458621
26,0.865490574269394
27,0.801992774226242
28,0.826240332257745
29,0.892224744859646
30,0.866968033095561
31,0.88597990988128
32,0.806551235419344
33,0.810108846945165
34,0.817006494003333
35,0.794321618258971
36,0.811042284609506
37,0.809562855901316
38,0.736348023991121
39,0.667227080353624
40,0.712498302143576
41,0.758407702918367
42,0.697395631503095
43,0.713175151618568
44,0.728484423016229
45,0.79613710725216
46,0.731134910040216
47,0.726917527459672
48,0.647690408867241
49,0.475609482528799
50,0.424991762666322
51,0.49082857517961
52,0.593601999825107
53,0.709751559720408
54,0.739041722169176
55,0.721511058921983
56,0.752985372332911
57,0.782278392196532
58,0.776121597963486
59,0.701561851577128
60,0.787059568204449
61,0.952639971551518
62,1
63,1
64,0.971476905523153
65,0.926784602083733
66,0.991329905238689
67,1
68,1
69,0.945858959686153
70,0.871093810021362
71,0.739350851532295
72,0.656327343255751
73,0.720194442070478
74,0.812572544299333
75,0.836524345198707
76,0.886490434177655
77,0.836659809722467
78,0.795953805057381
79,0.728692599542589
80,0.666417789597503
81,0.650921147659698
82,0.626364791331945
83,0.618366171016358
84,0.267745062970383
85,0.0527732619703443
86,0.0163438501528225
87,0
88,0
89,0
90,0.00119851654095344
91,0.38252911053551
92,0.27126381862319
93,0
94,0.0232552317957934
95,0
96,0
97,0
98,0.0110041022404025
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_clean_unknown_flip_pmf_est.dat <==
x,y
1,0.00906609
2,0.00892798
3,0.008867909
4,0.008829774
5,0.008877357
6,0.009048787
7,0.009188979
8,0.00962416
9,0.010046
10,0.01053015
11,0.01137747
12,0.0124019
13,0.01315525
14,0.01329077
15,0.01352204
16,0.01335334
17,0.01323338
18,0.01274237
19,0.01224936
20,0.011978
21,0.01202852
22,0.01224093
23,0.01266724
24,0.01323449
25,0.01391715
26,0.01451559
27,0.01442418
28,0.01338479
29,0.01198504
30,0.01109118
31,0.0109591
32,0.0107716
33,0.01035221
34,0.00980361
35,0.009456929
36,0.009471164
37,0.009526543
38,0.009302691
39,0.009005038
40,0.008611101
41,0.008408522
42,0.008373639
43,0.008384125
44,0.008351615
45,0.008540578
46,0.008832688
47,0.009118217
48,0.009380583
49,0.00951463
50,0.009500661
51,0.009343689
52,0.009138525
53,0.008863272
54,0.008648769
55,0.008438849
56,0.00825469
57,0.008057579
58,0.007903237
59,0.007789726
60,0.007646113
61,0.007556969
62,0.007480597
63,0.007380769
64,0.00729485
65,0.007168779
66,0.007108783
67,0.007091542
68,0.007071192
69,0.007136798
70,0.007162288
71,0.007247635
72,0.007274908
73,0.007192594
74,0.007109981
75,0.006943394
76,0.006782455
77,0.006723167
78,0.006830339
79,0.007163098
80,0.007586381
81,0.007836865
82,0.007992372
83,0.008034647
84,0.007949892
85,0.007674256
86,0.007330098
87,0.006806857
88,0.006288043
89,0.005838642
90,0.005473929
91,0.005184434
92,0.004995393
93,0.004842993
94,0.00470702
95,0.004568432
96,0.004412149
97,0.004207869
98,0.004017897
99,0.003780644
100,0.003560156
101,0.003360751
102,0.003215718
103,0.003165226
104,0.003175185
105,0.003240548
106,0.003357958
107,0.003542669
108,0.00386688
109,0.004375566
110,0.005053714
111,0.005719943
112,0.006409217
113,0.00728028
114,0.008295852
115,0.009126803
116,0.009709156
117,0.009985336
118,0.009797469
119,0.009614439
120,0.009348284


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_clean_unknown_flip_psnr.dat <==
x,y
1,9.54384710712796
2,17.6012021302296
3,19.8268620106233
4,21.4047131220231
5,24.023879678818
6,26.6999173144602
7,27.3670063579622
8,28.0049280700113
9,28.4902763908431
10,28.6579380825947
11,28.9397785531193
12,28.9721178998707
13,28.5268251112645
14,28.9347593318867
15,28.9069564719705
16,28.9796342483133
17,29.4637514748977
18,29.5402253579884
19,29.4575543195522
20,29.28596266771
21,29.7374384175858
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_noise_fixed_flip_psnr.dat <==
x,y
1,9.54194071722748
2,13.3188532513151
3,18.3344782053194
4,20.1735405318837
5,20.6871517028383
6,20.7100498488851
7,20.624132862612
8,20.5232569964525
9,20.4269972351672
10,20.5410049849099
11,20.4545768544906
12,20.4509562581745
13,20.490150056401
14,20.3267384912527
15,20.4207368279456
16,20.2214868446175
17,20.4166644439765
18,20.394343497131
19,20.4017599006053
20,20.3259121951194
21,20.2408799192105
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_noise_known_flip_psnr.dat <==
x,y
1,9.54052456531043
2,14.2660577545926
3,15.1325752376915
4,15.8249202795213
5,16.9454709231274
6,18.3364555226215
7,22.1294274641769
8,23.4934697795322
9,23.2809011782646
10,23.9700023084507
11,24.3721017605928
12,24.8198264073532
13,25.4292482810456
14,25.7064053162693
15,26.1036283690308
16,26.2732094167135
17,26.5111479979481
18,26.6115619270804
19,26.6890220038157
20,26.6372205136885
21,26.5775664559596
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_noise_unknown_flip_line.dat <==
x,y
1,0
2,0.0284685094043399
3,0.0108954827104365
4,0.0400782565906145
5,0.0126057699292758
6,0.0183186084357152
7,0.000232112280404809
8,0.0171397518229237
9,0.0276726074027064
10,0.386177260512355
11,0.599972243050443
12,0.645785590912045
13,0.859063832924744
14,0.881641901392686
15,0.885256447202
16,0.876233519528831
17,0.705765005350193
18,0.539052178039375
19,0.561668382399474
20,0.582799631514148
21,0.662824381976823
22,0.648525580059123
23,0.738959964720936
24,0.743684993436844
25,0.815552499731953
26,0.771680898723117
27,0.798282481393503
28,0.820117349679944
29,0.845154890570265
30,0.836954191910611
31,0.846654165277383
32,0.852091024796786
33,0.839332416279008
34,0.786920205562833
35,0.839657557677798
36,0.769730904579614
37,0.682483197046125
38,0.740785197767316
39,0.777833659060208
40,0.754147165850903
41,0.680510218626425
42,0.717287940858356
43,0.694434712309141
44,0.65083463455568
45,0.721723226491989
46,0.73842381465438
47,0.732316789949267
48,0.585412298104041
49,0.512312415456916
50,0.459966859142277
51,0.484568462209901
52,0.467084844675671
53,0.659780503749929
54,0.733262407433119
55,0.691087710357121
56,0.748433042298473
57,0.710683956098388
58,0.597985880888517
59,0.455877427990794
60,0.730071494171594
61,0.79666154047175
62,0.855053617779413
63,0.93803472908164
64,0.92029743846154
65,0.930597323657817
66,0.935995289723771
67,0.9453229205361
68,0.956674476451963
69,0.960419682558719
70,0.962256794469581
71,0.855139439123363
72,0.824791961973115
73,0.809645017460331
74,0.779022693614243
75,0.779428716593032
76,0.755479811406841
77,0.781123725522521
78,0.757659162952803
79,0.785653697249545
80,0.691612408239389
81,0.668487111797257
82,0.59924461925065
83,0.665366483891386
84,0.309621405765994
85,0.010015255117955
86,0
87,0.022684515843559
88,0
89,0.0538207538315252
90,0
91,0.277623200092355
92,0.312218864197894
93,0
94,0.0162885574052207
95,0
96,0.0354201468763674
97,0.0361337816908028
98,0.0231215981992106
99,0
100,0.0249461560048583
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_noise_unknown_flip_pmf_est.dat <==
x,y
1,0.009022826
2,0.009328937
3,0.00955354
4,0.00973548
5,0.009883128
6,0.01008728
7,0.01026263
8,0.01041293
9,0.01066703
10,0.01088959
11,0.0111787
12,0.01146164
13,0.01186535
14,0.01233279
15,0.01294961
16,0.01351872
17,0.01393546
18,0.01434081
19,0.01460984
20,0.01476815
21,0.01473575
22,0.01437161
23,0.01398947
24,0.01345707
25,0.01290184
26,0.01242133
27,0.01181177
28,0.01122003
29,0.01053718
30,0.009854306
31,0.009321832
32,0.008811105
33,0.008405634
34,0.008105556
35,0.007839904
36,0.007659622
37,0.007495416
38,0.007366785
39,0.007259442
40,0.007186596
41,0.007187781
42,0.007178595
43,0.007228449
44,0.007232271
45,0.007288124
46,0.007366814
47,0.007428539
48,0.007488409
49,0.007557873
50,0.007617944
51,0.007649809
52,0.007662935
53,0.00767354
54,0.007748432
55,0.007824724
56,0.007859821
57,0.00793647
58,0.007957421
59,0.008007722
60,0.008046646
61,0.008095409
62,0.008126177
63,0.008138921
64,0.008148327
65,0.008149787
66,0.008165538
67,0.008140615
68,0.008110157
69,0.008126481
70,0.008082774
71,0.008023294
72,0.007910156
73,0.007872084
74,0.007798715
75,0.007736826
76,0.007696226
77,0.007683695
78,0.007683933
79,0.007668276
80,0.007698458
81,0.007692822
82,0.007691105
83,0.007655314
84,0.007592487
85,0.007588655
86,0.007490925
87,0.007432598
88,0.00732826
89,0.007206166
90,0.007024847
91,0.006842816
92,0.006647847
93,0.006445558
94,0.006206118
95,0.00599253
96,0.005774312
97,0.005558508
98,0.005358881
99,0.005186002
100,0.005028994
101,0.00490249
102,0.004782621
103,0.004697915
104,0.004651185
105,0.004650136
106,0.004689474
107,0.004804104
108,0.004937918
109,0.005131306
110,0.005355203
111,0.005597352
112,0.00587369
113,0.006184625
114,0.00651521
115,0.006887402
116,0.007269621
117,0.007625716
118,0.008018885
119,0.008406461
120,0.008719087


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/lung_noise_unknown_flip_psnr.dat <==
x,y
1,9.54204245584727
2,16.4058402258601
3,15.733461475705
4,15.3402553370064
5,15.6544109531359
6,16.1874565322386
7,20.4155717002591
8,21.3887546680997
9,21.9203706543699
10,22.3733582386409
11,22.7767676682066
12,23.0008295064723
13,23.2046369046808
14,23.4132203164196
15,23.5480477597331
16,23.5710183801385
17,23.878996743566
18,24.0012747726153
19,24.2788127634004
20,24.5275144190744
21,24.6556353559044
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_clean_fixed_flip_psnr.dat <==
x,y
1,11.3475877421032
2,22.4776951597879
3,21.5019805033741
4,22.4859824429442
5,22.9809453667214
6,22.3286588760911
7,22.330454981772
8,22.8791539160234
9,22.9767440818931
10,22.8056611521996
11,22.8595808577563
12,22.9716198750543
13,23.1230368683408
14,22.6474481555013
15,23.2114669030118
16,23.0632594128277
17,22.7853797176734
18,23.1042324970026
19,23.1305563819132
20,22.9508821459703
21,22.9748157653966
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_clean_known_flip_psnr.dat <==
x,y
1,11.3425423005404
2,17.8841974211777
3,18.2913913924718
4,19.6011662640345
5,23.0431166612989
6,28.8835377082514
7,31.9529056923771
8,33.1625369298764
9,33.6709577983764
10,33.7392323195387
11,34.0669848498272
12,34.1680272919906
13,34.0804385112541
14,34.1870928978981
15,34.2890158015895
16,34.4241258426416
17,34.2758279218019
18,34.3375318506218
19,34.3418852370751
20,34.5879289049133
21,34.5553293251889
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_clean_unknown_flip_line.dat <==
x,y
1,0
2,0.0312256862937548
3,0
4,0
5,0.00688979197761209
6,0
7,0
8,0
9,0
10,0.0169582520236955
11,0.00303475892801431
12,0.00279422161851266
13,0.0159458113823983
14,0
15,0
16,0
17,0.0197279736334718
18,0.0782150768156817
19,0.101147188783738
20,0.137353469726971
21,0.189807473309668
22,0.236169446824072
23,0.253474256421124
24,0.254939617496008
25,0.283589196589939
26,0.288067871132264
27,0.312782533265058
28,0.358254337433751
29,0.383332598866846
30,0.408116685964946
31,0.37755433656661
32,0.38291399801806
33,0.392042170581857
34,0.381569049325701
35,0.322728583377103
36,0.333519818126603
37,0.370584585497055
38,0.430454243915598
39,0.476707378157902
40,0.449574308287775
41,0.387910491429838
42,0.360352703810821
43,0.404117695808661
44,0.423736683949678
45,0.4499586741719
46,0.48347841760559
47,0.496468225985791
48,0.520664715273981
49,0.518167618937953
50,0.550027535022663
51,0.634041666211746
52,0.679514188468717
53,0.638660357134138
54,0.516612004230507
55,0.468342763348418
56,0.413426390712309
57,0.396392764932758
58,0.511431524743955
59,0.570284708667066
60,0.570866458448148
61,0.623688567312807
62,0.669641779380388
63,0.60749252111299
64,0.508109912101995
65,0.548832752970275
66,0.631731172439669
67,0.707685217607549
68,0.792041237001011
69,0.841062867609759
70,0.903796547604986
71,0.877302797301643
72,0.798280230012268
73,0.684701995520526
74,0.587309947083368
75,0.545305415115465
76,0.618734978805594
77,0.648969892264867
78,0.589429949454593
79,0.554766487755808
80,0.472614427580746
81,0.475217960911641
82,0.434993934395342
83,0.397661622999203
84,0.329202486349856
85,0.212874299140138
86,0.0894013710092795
87,0.0214174364253015
88,0.0374359546757852
89,0.0611707129328499
90,0.0445499509747809
91,0.0123623408040747
92,0.0175942859624315
93,0.0282260373833939
94,0.000528067911529165
95,0.00691566450671868
96,0.0258225753352515
97,0
98,0.00417377090966523
99,0.00940259857398492
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_clean_unknown_flip_pmf_est.dat <==
x,y
1,0.008025006
2,0.007616504
3,0.007275927
4,0.006996423
5,0.006833515
6,0.006790799
7,0.006787612
8,0.006788301
9,0.006853033
10,0.006929433
11,0.007057361
12,0.00719281
13,0.007364006
14,0.007560324
15,0.007766894
16,0.007962648
17,0.008051449
18,0.008210851
19,0.00832524
20,0.008478096
21,0.008690949
22,0.008994794
23,0.009396535
24,0.009906254
25,0.01045729
26,0.01101201
27,0.01185448
28,0.01243263
29,0.01285559
30,0.01285415
31,0.01274318
32,0.01221798
33,0.01162791
34,0.01117843
35,0.01106427
36,0.0110648
37,0.01111166
38,0.01155661
39,0.0121856
40,0.01330148
41,0.01463581
42,0.016276
43,0.01752614
44,0.01759151
45,0.01731097
46,0.016512
47,0.0158028
48,0.01526396
49,0.01484476
50,0.01394965
51,0.01274037
52,0.01198656
53,0.01140036
54,0.01091881
55,0.01067319
56,0.01062918
57,0.01055901
58,0.01044029
59,0.01011772
60,0.009684846
61,0.008959115
62,0.008049177
63,0.007201154
64,0.006443436
65,0.005718296
66,0.005097629
67,0.004552326
68,0.004077662
69,0.003677564
70,0.003321467
71,0.003015978
72,0.002798717
73,0.002609501
74,0.002422042
75,0.002309888
76,0.002257836
77,0.002256391
78,0.002297937
79,0.00236193
80,0.002455628
81,0.00254651
82,0.002628997
83,0.002709904
84,0.002821871
85,0.002955592
86,0.003138088
87,0.003309543
88,0.003499414
89,0.00375737
90,0.004076369
91,0.00447711
92,0.00481436
93,0.005170159
94,0.005580003
95,0.006245383
96,0.007263397
97,0.008301934
98,0.008659786
99,0.008647512
100,0.008532682
101,0.008565149
102,0.008528919
103,0.008513029
104,0.008473516
105,0.008466707
106,0.008461268
107,0.008463513
108,0.008459773
109,0.008559364
110,0.008643345
111,0.008737895
112,0.008827454
113,0.00894461
114,0.008998469
115,0.00914617
116,0.009299389
117,0.009311683
118,0.009111701
119,0.008808026
120,0.008423503


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_clean_unknown_flip_psnr.dat <==
x,y
1,11.3477887794598
2,23.1961504683544
3,22.5193213299203
4,24.2256252862571
5,26.4531510776288
6,29.1966140007855
7,31.3702827367213
8,32.2239842954656
9,32.6142095077062
10,33.0864232590098
11,33.3121113342751
12,33.5239091492583
13,33.5926788637403
14,33.484064895292
15,33.7226118869839
16,33.3965028892625
17,33.7092001819941
18,33.7723387561685
19,33.892753904298
20,34.0465096332092
21,34.1161920194321
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_noise_fixed_flip_psnr.dat <==
x,y
1,11.3477024002049
2,22.4215006709308
3,21.9892027021671
4,21.9265413135063
5,21.7013496779428
6,21.2119645473992
7,21.0886410013473
8,21.275156000087
9,21.5919565538647
10,21.7181743068069
11,21.7348966244378
12,21.393013581561
13,20.8534419687503
14,20.633957571463
15,20.7760989355268
16,20.8550738362084
17,21.0563150176022
18,21.4692903523379
19,21.6004426561095
20,21.5565152309994
21,21.4004986346767
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_noise_known_flip_psnr.dat <==
x,y
1,11.3486857042362
2,19.5099464641726
3,19.8896669218941
4,20.1331732196052
5,19.8993448470732
6,19.9488366795363
7,20.4375900118546
8,21.3408344732996
9,26.3336774181144
10,27.7243637798963
11,28.4256364199454
12,28.8802808174929
13,29.3035546886292
14,29.49896322314
15,29.5977380108965
16,29.77943373623
17,29.8189566947938
18,29.8818114666888
19,30.003248922687
20,29.960063678197
21,29.9896773621999
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_noise_unknown_flip_line.dat <==
x,y
1,0
2,0.0132573426305434
3,0.00284850540038087
4,0
5,0.00602739473114408
6,0
7,0
8,0.0341875035704632
9,0.0320199665825645
10,0.0185294603407788
11,0.00676315550943167
12,0
13,0
14,0.011366902084009
15,0.0174466006377151
16,0.00921655436936225
17,0.012076912672022
18,0.0587149069361289
19,0.109417218245958
20,0.154999845561933
21,0.21223370549868
22,0.221146468711249
23,0.250687065357783
24,0.270635646877567
25,0.269029041837743
26,0.31043836153962
27,0.33985187160206
28,0.307933438437176
29,0.362607401068952
30,0.434516914782734
31,0.428127352751176
32,0.429029077475571
33,0.43233282089803
34,0.446609236883533
35,0.454717205945479
36,0.361514604983749
37,0.332068663593529
38,0.463815363973616
39,0.462465415327712
40,0.424965257170236
41,0.449535685042175
42,0.404536423494355
43,0.390328309857002
44,0.380144519516094
45,0.412483139063219
46,0.493931947342408
47,0.526214506375247
48,0.519569195702546
49,0.564791906192657
50,0.515655485582976
51,0.509415537227657
52,0.649934136958072
53,0.599816169801269
54,0.530444857380938
55,0.589563667729888
56,0.474258378647388
57,0.375084593854289
58,0.48234099083828
59,0.579871070515828
60,0.595876298008136
61,0.61911427008169
62,0.601702571945308
63,0.574513826661932
64,0.576508067565096
65,0.615588882833664
66,0.736796730204967
67,0.768501581735374
68,0.765990305592009
69,0.872599641969575
70,0.946917080294007
71,0.890176040789092
72,0.830426136305676
73,0.746403903800656
74,0.619628653372236
75,0.582570082429802
76,0.636664340490543
77,0.597675122580218
78,0.510883684623572
79,0.51448541038213
80,0.515534318604195
81,0.421963884127732
82,0.364453141988232
83,0.359210538631258
84,0.26910025206281
85,0.202171185443732
86,0.154475194148126
87,0.100522163840702
88,0.0400754925222823
89,0.0285869433848575
90,0.0380289738321546
91,0.0370906956210887
92,0.0401886289084636
93,0.0335200717522893
94,0
95,0
96,0.0222646404135909
97,0.035628264774638
98,0
99,0.00823072623259183
100,0.0158297829530144
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_noise_unknown_flip_pmf_est.dat <==
x,y
1,0.007507305
2,0.007650194
3,0.007523288
4,0.008124294
5,0.008082568
6,0.008364325
7,0.008360777
8,0.008948402
9,0.009241642
10,0.009475744
11,0.009769589
12,0.01028167
13,0.01026063
14,0.0109312
15,0.01146441
16,0.01137118
17,0.01139717
18,0.01130435
19,0.01113955
20,0.01093574
21,0.01099178
22,0.01078415
23,0.01093089
24,0.01126728
25,0.01072865
26,0.01076473
27,0.01086464
28,0.01084499
29,0.01131801
30,0.01120578
31,0.01084094
32,0.01105784
33,0.01098666
34,0.01134545
35,0.01112259
36,0.01148941
37,0.01192831
38,0.01175042
39,0.01244159
40,0.01281422
41,0.01350351
42,0.01339794
43,0.01324678
44,0.01305983
45,0.01285308
46,0.01337467
47,0.01351026
48,0.01317691
49,0.01356903
50,0.01261945
51,0.01293556
52,0.01189652
53,0.01193598
54,0.01125159
55,0.01104172
56,0.01027613
57,0.009868659
58,0.009495093
59,0.00923296
60,0.008607994
61,0.008292937
62,0.007612844
63,0.007232212
64,0.006549869
65,0.005981289
66,0.005508694
67,0.00502186
68,0.004581339
69,0.004312419
70,0.004002336
71,0.003763996
72,0.003527807
73,0.003379556
74,0.00327686
75,0.003196119
76,0.003117386
77,0.003106463
78,0.003102141
79,0.003142255
80,0.003204413
81,0.003292473
82,0.003418965
83,0.003562022
84,0.003656895
85,0.003868673
86,0.004101101
87,0.00427831
88,0.004492316
89,0.004769041
90,0.005041243
91,0.005214751
92,0.005575827
93,0.005680092
94,0.005929684
95,0.006167407
96,0.006302848
97,0.006549901
98,0.00667355
99,0.006920693
100,0.006867246
101,0.007033443
102,0.007110245
103,0.00721829
104,0.007262306
105,0.007011885
106,0.007161631
107,0.007327822
108,0.007408625
109,0.007369897
110,0.007645006
111,0.007659107
112,0.007866139
113,0.007660457
114,0.007905828
115,0.00768491
116,0.007717472
117,0.007595766
118,0.007581491
119,0.007493204
120,0.0075447


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/flips/rib_noise_unknown_flip_psnr.dat <==
x,y
1,11.3452833412874
2,23.0702190209925
3,22.4234326393467
4,23.0250611140356
5,23.3613306667859
6,23.6598633771505
7,24.034226832281
8,27.1658353360991
9,28.0443222153788
10,28.542401679602
11,28.7924346263571
12,28.8986415295474
13,29.1470690525606
14,28.9966570292688
15,29.1361543918164
16,29.4997453234436
17,29.3178184497921
18,29.4095504689105
19,29.463851876565
20,29.4324260602839
21,29.4313705355882
22,0
23,0
24,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_chest_clean_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0.0980392156862745
15,0.188235294117647
16,0.27843137254902
17,0.443137254901961
18,0.462745098039216
19,0.443137254901961
20,0.533333333333333
21,0.803921568627451
22,0.415686274509804
23,0.235294117647059
24,0.0941176470588235
25,0.243137254901961
26,0.47843137254902
27,0.682352941176471
28,0.772549019607843
29,0.784313725490196
30,0.788235294117647
31,0.76078431372549
32,0.67843137254902
33,0.670588235294118
34,0.631372549019608
35,0.627450980392157
36,0.650980392156863
37,0.705882352941177
38,0.780392156862745
39,0.870588235294118
40,0.792156862745098
41,0.713725490196078
42,0.803921568627451
43,0.788235294117647
44,0.854901960784314
45,0.862745098039216
46,0.733333333333333
47,0.662745098039216
48,0.341176470588235
49,0.235294117647059
50,0.215686274509804
51,0.0470588235294118
52,0.164705882352941
53,0.101960784313725
54,0
55,0.0235294117647059
56,0.541176470588235
57,0.768627450980392
58,0.784313725490196
59,0.874509803921569
60,0.890196078431372
61,0.576470588235294
62,0.474509803921569
63,0.419607843137255
64,0.380392156862745
65,0.466666666666667
66,0.509803921568627
67,0.647058823529412
68,0.843137254901961
69,0.733333333333333
70,0.670588235294118
71,0.623529411764706
72,0.819607843137255
73,0.945098039215686
74,0.925490196078431
75,0.756862745098039
76,0.541176470588235
77,0.556862745098039
78,0.580392156862745
79,0.67843137254902
80,0.643137254901961
81,0.63921568627451
82,0.498039215686275
83,0.411764705882353
84,0.349019607843137
85,0.329411764705882
86,0.364705882352941
87,0.450980392156863
88,0.282352941176471
89,0
90,0.0352941176470588
91,0.00784313725490196
92,0.0549019607843137
93,0.0196078431372549
94,0.0666666666666667
95,0.392156862745098
96,0.0392156862745098
97,0.0235294117647059
98,0.00784313725490196
99,0.0196078431372549
100,0.00784313725490196
101,0.00392156862745098


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_chest_clean_gl_made.dat <==
x,y
1,0.00392156862745098
2,0
3,0.00784313725490196
4,0.0196078431372549
5,0.0117647058823529
6,0
7,0
8,0.00784313725490196
9,0.00784313725490196
10,0.00392156862745098
11,0.0156862745098039
12,0
13,0.00784313725490196
14,0.0823529411764706
15,0.172549019607843
16,0.156862745098039
17,0.207843137254902
18,0.192156862745098
19,0.27843137254902
20,0.184313725490196
21,0.529411764705882
22,0.772549019607843
23,0.431372549019608
24,0.137254901960784
25,0.184313725490196
26,0.450980392156863
27,0.6
28,0.627450980392157
29,0.623529411764706
30,0.631372549019608
31,0.611764705882353
32,0.670588235294118
33,0.698039215686274
34,0.729411764705882
35,0.729411764705882
36,0.72156862745098
37,0.717647058823529
38,0.764705882352941
39,0.694117647058824
40,0.67843137254902
41,0.658823529411765
42,0.682352941176471
43,0.690196078431373
44,0.686274509803922
45,0.670588235294118
46,0.631372549019608
47,0.607843137254902
48,0.4
49,0.0980392156862745
50,0.152941176470588
51,0.149019607843137
52,0.313725490196078
53,0.329411764705882
54,0.309803921568627
55,0.325490196078431
56,0.396078431372549
57,0.403921568627451
58,0.462745098039216
59,0.819607843137255
60,0.976470588235294
61,0.835294117647059
62,0.780392156862745
63,0.83921568627451
64,0.933333333333333
65,1
66,1
67,0.929411764705882
68,0.815686274509804
69,0.584313725490196
70,0.533333333333333
71,0.52156862745098
72,0.67843137254902
73,0.882352941176471
74,0.905882352941176
75,0.717647058823529
76,0.419607843137255
77,0.482352941176471
78,0.686274509803922
79,0.776470588235294
80,0.8
81,0.705882352941177
82,0.435294117647059
83,0.325490196078431
84,0.349019607843137
85,0.317647058823529
86,0.345098039215686
87,0.352941176470588
88,0.113725490196078
89,0.0235294117647059
90,0.0196078431372549
91,0.0235294117647059
92,0.0313725490196078
93,0.0117647058823529
94,0.207843137254902
95,0.250980392156863
96,0.0313725490196078
97,0.00392156862745098
98,0
99,0.00392156862745098
100,0
101,0.00784313725490196


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_chest_clean_gt.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0.1372549
16,0.2313726
17,0.1843137
18,0.1843137
19,0.2
20,0.2705882
21,0.6784314
22,0.7529412
23,0.3411765
24,0.09019608
25,0.1254902
26,0.4627451
27,0.6
28,0.6352941
29,0.6431373
30,0.5607843
31,0.6117647
32,0.6980392
33,0.7019608
34,0.7372549
35,0.7607843
36,0.7686275
37,0.7686275
38,0.7647059
39,0.7372549
40,0.6941177
41,0.7137255
42,0.7019608
43,0.7098039
44,0.7254902
45,0.7490196
46,0.6784314
47,0.6352941
48,0.4588235
49,0.1686275
50,0.1607843
51,0.2470588
52,0.3411765
53,0.4039216
54,0.3490196
55,0.2901961
56,0.3607843
57,0.4156863
58,0.5568628
59,0.9215686
60,0.9372549
61,0.8196079
62,0.8196079
63,0.8313726
64,0.9098039
65,0.945098
66,0.8941177
67,0.827451
68,0.7490196
69,0.4941176
70,0.4941176
71,0.4901961
72,0.6705883
73,0.9803922
74,1
75,0.9019608
76,0.4862745
77,0.5960785
78,0.8078431
79,0.8156863
80,0.7411765
81,0.6941177
82,0.372549
83,0.2862745
84,0.2745098
85,0.2980392
86,0.345098
87,0.3843137
88,0.05882353
89,0
90,0
91,0
92,0
93,0
94,0.2117647
95,0.145098
96,0
97,0
98,0
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_chest_mild_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0.00392156862745098
6,0.0470588235294118
7,0.129411764705882
8,0.125490196078431
9,0.105882352941176
10,0.23921568627451
11,0.266666666666667
12,0.325490196078431
13,0.372549019607843
14,0.372549019607843
15,0.388235294117647
16,0.43921568627451
17,0.466666666666667
18,0.4
19,0.349019607843137
20,0.345098039215686
21,0.247058823529412
22,0.529411764705882
23,0.529411764705882
24,0.525490196078431
25,0.447058823529412
26,0.494117647058824
27,0.541176470588235
28,0.6
29,0.607843137254902
30,0.603921568627451
31,0.549019607843137
32,0.435294117647059
33,0.364705882352941
34,0.274509803921569
35,0.313725490196078
36,0.254901960784314
37,0.231372549019608
38,0.211764705882353
39,0.211764705882353
40,0.211764705882353
41,0.364705882352941
42,0.388235294117647
43,0.513725490196078
44,0.447058823529412
45,0.396078431372549
46,0.301960784313725
47,0.258823529411765
48,0.0823529411764706
49,0
50,0.113725490196078
51,0.109803921568627
52,0.12156862745098
53,0
54,0.0235294117647059
55,0.196078431372549
56,0.333333333333333
57,0.458823529411765
58,0.431372549019608
59,0.592156862745098
60,0.4
61,0.325490196078431
62,0.301960784313725
63,0.286274509803922
64,0.184313725490196
65,0.164705882352941
66,0.274509803921569
67,0.298039215686275
68,0.282352941176471
69,0.333333333333333
70,0.447058823529412
71,0.505882352941176
72,0.541176470588235
73,0.603921568627451
74,0.611764705882353
75,0.533333333333333
76,0.450980392156863
77,0.533333333333333
78,0.619607843137255
79,0.584313725490196
80,0.541176470588235
81,0.380392156862745
82,0.380392156862745
83,0.294117647058824
84,0.313725490196078
85,0.345098039215686
86,0.345098039215686
87,0.396078431372549
88,0.403921568627451
89,0.376470588235294
90,0.380392156862745
91,0.227450980392157
92,0.215686274509804
93,0.137254901960784
94,0.129411764705882
95,0.0941176470588235
96,0.109803921568627
97,0.0274509803921569
98,0.0196078431372549
99,0.0235294117647059
100,0.0313725490196078
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_lung_clean_gl.dat <==
x,y
1,0
2,0.0196078431372549
3,0
4,0.0235294117647059
5,0.0196078431372549
6,0.00784313725490196
7,0.0941176470588235
8,0
9,0.152941176470588
10,0.403921568627451
11,0.533333333333333
12,0.615686274509804
13,0.870588235294118
14,0.772549019607843
15,0.827450980392157
16,0.819607843137255
17,0.780392156862745
18,0.466666666666667
19,0.36078431372549
20,0.466666666666667
21,0.482352941176471
22,0.529411764705882
23,0.584313725490196
24,0.580392156862745
25,0.654901960784314
26,0.627450980392157
27,0.690196078431373
28,0.772549019607843
29,0.788235294117647
30,0.780392156862745
31,0.792156862745098
32,0.803921568627451
33,0.807843137254902
34,0.8
35,0.772549019607843
36,0.792156862745098
37,0.776470588235294
38,0.749019607843137
39,0.815686274509804
40,0.737254901960784
41,0.862745098039216
42,0.803921568627451
43,0.827450980392157
44,0.733333333333333
45,0.694117647058824
46,0.87843137254902
47,0.701960784313725
48,0.733333333333333
49,0.607843137254902
50,0.650980392156863
51,0.690196078431373
52,0.8
53,1
54,1
55,0.894117647058824
56,0.917647058823529
57,0.96078431372549
58,1
59,0.949019607843137
60,0.807843137254902
61,0.901960784313726
62,1
63,1
64,1
65,1
66,1
67,1
68,0.831372549019608
69,0.882352941176471
70,0.83921568627451
71,0.854901960784314
72,0.831372549019608
73,0.8
74,0.701960784313725
75,0.615686274509804
76,0.568627450980392
77,0.623529411764706
78,0.674509803921569
79,0.635294117647059
80,0.580392156862745
81,0.52156862745098
82,0.549019607843137
83,0.505882352941176
84,0.454901960784314
85,0.0784313725490196
86,0
87,0.00392156862745098
88,0
89,0
90,0
91,0.0862745098039216
92,0.325490196078431
93,0
94,0
95,0.0156862745098039
96,0
97,0
98,0
99,0
100,0.00784313725490196
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_lung_clean_gt.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0.05196662
10,0.4466623
11,0.5176013
12,0.5625131
13,0.8370962
14,0.9410535
15,0.9384533
16,0.8006837
17,0.5336178
18,0.4880268
19,0.5146212
20,0.5316619
21,0.596323
22,0.7255958
23,0.7755713
24,0.8136294
25,0.8390763
26,0.8287804
27,0.8220778
28,0.8449798
29,0.8502886
30,0.8514791
31,0.8416148
32,0.8304881
33,0.8241168
34,0.8194097
35,0.8071499
36,0.7958438
37,0.7807594
38,0.745922
39,0.6903207
40,0.6823039
41,0.6980273
42,0.7231966
43,0.6961002
44,0.6968503
45,0.7428471
46,0.7750096
47,0.7455515
48,0.6765391
49,0.5326864
50,0.4725496
51,0.5145361
52,0.5819564
53,0.7653133
54,0.7810759
55,0.7808484
56,0.7694594
57,0.7858909
58,0.7539932
59,0.6579022
60,0.8151959
61,0.9583322
62,0.9645605
63,0.9734892
64,0.9387501
65,0.9200873
66,0.9490552
67,0.9708979
68,0.9674549
69,0.9654542
70,0.8944874
71,0.7109554
72,0.6961481
73,0.7414845
74,0.835404
75,0.8461626
76,0.887806
77,0.8101543
78,0.7757988
79,0.7476792
80,0.7289808
81,0.6906219
82,0.6997852
83,0.6115543
84,0.3022594
85,0.003424096
86,0.001506495
87,0.009713016
88,0.004189986
89,-0.0019821
90,-0.01040201
91,0.372912
92,0.2691053
93,-0.003659667
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_lung_clean_made_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0.0117647058823529
8,0
9,0.0980392156862745
10,0.486274509803922
11,0.541176470588235
12,0.588235294117647
13,0.807843137254902
14,0.87843137254902
15,0.92156862745098
16,0.827450980392157
17,0.458823529411765
18,0.490196078431373
19,0.466666666666667
20,0.505882352941176
21,0.592156862745098
22,0.670588235294118
23,0.772549019607843
24,0.827450980392157
25,0.815686274509804
26,0.803921568627451
27,0.796078431372549
28,0.83921568627451
29,0.862745098039216
30,0.866666666666667
31,0.831372549019608
32,0.831372549019608
33,0.803921568627451
34,0.807843137254902
35,0.792156862745098
36,0.792156862745098
37,0.780392156862745
38,0.752941176470588
39,0.701960784313725
40,0.682352941176471
41,0.694117647058824
42,0.705882352941177
43,0.729411764705882
44,0.717647058823529
45,0.698039215686274
46,0.729411764705882
47,0.701960784313725
48,0.682352941176471
49,0.517647058823529
50,0.447058823529412
51,0.541176470588235
52,0.572549019607843
53,0.792156862745098
54,0.792156862745098
55,0.788235294117647
56,0.788235294117647
57,0.811764705882353
58,0.776470588235294
59,0.635294117647059
60,0.815686274509804
61,0.992156862745098
62,0.968627450980392
63,0.956862745098039
64,0.952941176470588
65,0.913725490196078
66,0.929411764705882
67,0.956862745098039
68,0.941176470588235
69,0.941176470588235
70,0.874509803921569
71,0.768627450980392
72,0.682352941176471
73,0.725490196078431
74,0.749019607843137
75,0.815686274509804
76,0.823529411764706
77,0.811764705882353
78,0.725490196078431
79,0.729411764705882
80,0.643137254901961
81,0.674509803921569
82,0.6
83,0.643137254901961
84,0.341176470588235
85,0.137254901960784
86,0
87,0.0509803921568627
88,0.0627450980392157
89,0.00784313725490196
90,0.0235294117647059
91,0.270588235294118
92,0.349019607843137
93,0.0745098039215686
94,0
95,0
96,0
97,0
98,0.0196078431372549
99,0
100,0.0156862745098039
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_lung_mild_gl.dat <==
x,y
1,0.00784313725490196
2,0.0980392156862745
3,0.0156862745098039
4,0.0823529411764706
5,0.0156862745098039
6,0.00784313725490196
7,0.00392156862745098
8,0.0470588235294118
9,0.2
10,0.4
11,0.47843137254902
12,0.56078431372549
13,0.776470588235294
14,0.749019607843137
15,0.713725490196078
16,0.627450980392157
17,0.615686274509804
18,0.301960784313725
19,0.352941176470588
20,0.274509803921569
21,0.407843137254902
22,0.423529411764706
23,0.431372549019608
24,0.52156862745098
25,0.52156862745098
26,0.537254901960784
27,0.615686274509804
28,0.619607843137255
29,0.635294117647059
30,0.556862745098039
31,0.607843137254902
32,0.56078431372549
33,0.701960784313725
34,0.682352941176471
35,0.63921568627451
36,0.56078431372549
37,0.725490196078431
38,0.619607843137255
39,0.572549019607843
40,0.592156862745098
41,0.6
42,0.580392156862745
43,0.56078431372549
44,0.525490196078431
45,0.611764705882353
46,0.607843137254902
47,0.564705882352941
48,0.498039215686275
49,0.498039215686275
50,0.443137254901961
51,0.529411764705882
52,0.6
53,0.823529411764706
54,0.823529411764706
55,0.850980392156863
56,0.803921568627451
57,0.682352941176471
58,0.823529411764706
59,0.788235294117647
60,0.705882352941177
61,0.705882352941177
62,0.76078431372549
63,0.807843137254902
64,0.752941176470588
65,0.815686274509804
66,0.819607843137255
67,0.694117647058824
68,0.815686274509804
69,0.63921568627451
70,0.545098039215686
71,0.686274509803922
72,0.623529411764706
73,0.654901960784314
74,0.603921568627451
75,0.549019607843137
76,0.576470588235294
77,0.458823529411765
78,0.556862745098039
79,0.52156862745098
80,0.513725490196078
81,0.549019607843137
82,0.419607843137255
83,0.384313725490196
84,0.32156862745098
85,0.0823529411764706
86,0
87,0
88,0
89,0.0392156862745098
90,0
91,0.0862745098039216
92,0.274509803921569
93,0.235294117647059
94,0
95,0
96,0.00784313725490196
97,0
98,0.0549019607843137
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_rib_clean_gl.dat <==
x,y
1,0
2,0.0117647058823529
3,0.00392156862745098
4,0.0117647058823529
5,0.00392156862745098
6,0.0117647058823529
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0.0352941176470588
19,0.0941176470588235
20,0.149019607843137
21,0.203921568627451
22,0.243137254901961
23,0.250980392156863
24,0.27843137254902
25,0.313725490196078
26,0.317647058823529
27,0.325490196078431
28,0.349019607843137
29,0.411764705882353
30,0.470588235294118
31,0.466666666666667
32,0.462745098039216
33,0.419607843137255
34,0.388235294117647
35,0.380392156862745
36,0.4
37,0.419607843137255
38,0.450980392156863
39,0.458823529411765
40,0.407843137254902
41,0.325490196078431
42,0.298039215686275
43,0.313725490196078
44,0.329411764705882
45,0.345098039215686
46,0.407843137254902
47,0.415686274509804
48,0.411764705882353
49,0.443137254901961
50,0.462745098039216
51,0.486274509803922
52,0.486274509803922
53,0.490196078431373
54,0.325490196078431
55,0.258823529411765
56,0.27843137254902
57,0.290196078431373
58,0.36078431372549
59,0.47843137254902
60,0.564705882352941
61,0.545098039215686
62,0.533333333333333
63,0.486274509803922
64,0.494117647058824
65,0.584313725490196
66,0.670588235294118
67,0.8
68,0.827450980392157
69,0.827450980392157
70,0.796078431372549
71,0.752941176470588
72,0.76078431372549
73,0.76078431372549
74,0.725490196078431
75,0.588235294117647
76,0.52156862745098
77,0.490196078431373
78,0.462745098039216
79,0.458823529411765
80,0.458823529411765
81,0.454901960784314
82,0.411764705882353
83,0.27843137254902
84,0.258823529411765
85,0.243137254901961
86,0.258823529411765
87,0.243137254901961
88,0.258823529411765
89,0.152941176470588
90,0.0705882352941176
91,0.00784313725490196
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_rib_clean_gl_made.dat <==
x,y
1,0
2,0.00392156862745098
3,0
4,0
5,0
6,0
7,0.00392156862745098
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0.00392156862745098
18,0.0588235294117647
19,0.129411764705882
20,0.172549019607843
21,0.188235294117647
22,0.219607843137255
23,0.231372549019608
24,0.243137254901961
25,0.250980392156863
26,0.262745098039216
27,0.309803921568627
28,0.341176470588235
29,0.403921568627451
30,0.407843137254902
31,0.364705882352941
32,0.36078431372549
33,0.352941176470588
34,0.349019607843137
35,0.329411764705882
36,0.317647058823529
37,0.36078431372549
38,0.392156862745098
39,0.384313725490196
40,0.4
41,0.415686274509804
42,0.384313725490196
43,0.368627450980392
44,0.376470588235294
45,0.368627450980392
46,0.427450980392157
47,0.454901960784314
48,0.498039215686275
49,0.494117647058824
50,0.533333333333333
51,0.615686274509804
52,0.643137254901961
53,0.611764705882353
54,0.517647058823529
55,0.43921568627451
56,0.372549019607843
57,0.419607843137255
58,0.474509803921569
59,0.537254901960784
60,0.556862745098039
61,0.572549019607843
62,0.643137254901961
63,0.568627450980392
64,0.529411764705882
65,0.556862745098039
66,0.6
67,0.682352941176471
68,0.780392156862745
69,0.847058823529412
70,0.835294117647059
71,0.847058823529412
72,0.768627450980392
73,0.627450980392157
74,0.556862745098039
75,0.552941176470588
76,0.607843137254902
77,0.592156862745098
78,0.52156862745098
79,0.482352941176471
80,0.450980392156863
81,0.403921568627451
82,0.396078431372549
83,0.380392156862745
84,0.329411764705882
85,0.215686274509804
86,0.113725490196078
87,0.0313725490196078
88,0.0117647058823529
89,0.00784313725490196
90,0.00784313725490196
91,0.00784313725490196
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_rib_clean_gt.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0.0002979614
8,-1.703851e-05
9,-9.186202e-07
10,-3.824926e-07
11,-4.105902e-07
12,-3.984761e-07
13,-3.522328e-07
14,-3.339953e-06
15,-9.066537e-05
16,0.0002594679
17,0.01062373
18,0.05175751
19,0.1179632
20,0.1655555
21,0.181694
22,0.2033971
23,0.2325181
24,0.2374859
25,0.2410993
26,0.2674172
27,0.2982394
28,0.3318296
29,0.37243
30,0.3881574
31,0.3654824
32,0.3493108
33,0.363151
34,0.374031
35,0.3611397
36,0.3679458
37,0.4144675
38,0.4393722
39,0.4268859
40,0.419432
41,0.4152287
42,0.4021228
43,0.3910468
44,0.3897656
45,0.405442
46,0.4416131
47,0.4809899
48,0.5024861
49,0.5219193
50,0.5703652
51,0.6440283
52,0.6853115
53,0.6401054
54,0.5355434
55,0.4430946
56,0.3987814
57,0.4185805
58,0.4960459
59,0.5608841
60,0.5770119
61,0.5986492
62,0.6239719
63,0.5949956
64,0.5516701
65,0.5655936
66,0.634985
67,0.7257424
68,0.8087203
69,0.8696842
70,0.8937055
71,0.8646192
72,0.7715077
73,0.644388
74,0.5802664
75,0.6130428
76,0.6501734
77,0.6234986
78,0.5611448
79,0.5023347
80,0.4575241
81,0.428903
82,0.4191639
83,0.401985
84,0.3341142
85,0.2225165
86,0.1211048
87,0.05945829
88,0.03408616
89,0.0316816
90,0.02994179
91,0.01896389
92,0.007792977
93,0.00205835
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/line_profile/line_profile_rib_mild_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0.00392156862745098
6,0.0235294117647059
7,0.00784313725490196
8,0
9,0.0156862745098039
10,0.0588235294117647
11,0.0313725490196078
12,0.0352941176470588
13,0.0705882352941176
14,0.0274509803921569
15,0.0627450980392157
16,0.0784313725490196
17,0.149019607843137
18,0.188235294117647
19,0.149019607843137
20,0.258823529411765
21,0.305882352941176
22,0.356862745098039
23,0.396078431372549
24,0.388235294117647
25,0.525490196078431
26,0.619607843137255
27,0.6
28,0.607843137254902
29,0.603921568627451
30,0.647058823529412
31,0.635294117647059
32,0.603921568627451
33,0.533333333333333
34,0.623529411764706
35,0.541176470588235
36,0.568627450980392
37,0.533333333333333
38,0.447058823529412
39,0.447058823529412
40,0.529411764705882
41,0.345098039215686
42,0.423529411764706
43,0.525490196078431
44,0.529411764705882
45,0.552941176470588
46,0.588235294117647
47,0.619607843137255
48,0.631372549019608
49,0.63921568627451
50,0.580392156862745
51,0.698039215686274
52,0.792156862745098
53,0.623529411764706
54,0.470588235294118
55,0.552941176470588
56,0.556862745098039
57,0.6
58,0.647058823529412
59,0.741176470588235
60,0.780392156862745
61,0.815686274509804
62,0.796078431372549
63,0.784313725490196
64,0.796078431372549
65,0.768627450980392
66,0.780392156862745
67,0.749019607843137
68,0.819607843137255
69,0.803921568627451
70,0.827450980392157
71,0.858823529411765
72,0.866666666666667
73,0.843137254901961
74,0.858823529411765
75,0.772549019607843
76,0.733333333333333
77,0.792156862745098
78,0.749019607843137
79,0.658823529411765
80,0.611764705882353
81,0.6
82,0.611764705882353
83,0.443137254901961
84,0.407843137254902
85,0.333333333333333
86,0.313725490196078
87,0.2
88,0.254901960784314
89,0.23921568627451
90,0.12156862745098
91,0.0627450980392157
92,0.0862745098039216
93,0.0470588235294118
94,0.0196078431372549
95,0.0392156862745098
96,0.0313725490196078
97,0.0431372549019608
98,0
99,0
100,0.0509803921568627
101,0.0549019607843137


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_clean.dat <==
x,y
1,0.0158757379341841
2,-0.0155804908042519
3,0.0153043687904185
4,-0.0150453128901545
5,0.0148013399561654
6,-0.014570487602803
7,0.0143507530876284
8,-0.0141400215874669
9,0.0139359776816241
10,-0.0137359912805687
11,0.013536965127525
12,-0.0133351243590118
13,0.0131257176816904
14,-0.0129025812919732
15,0.0126574846677714
16,-0.0123791199094076
17,0.0120514890723481
18,-0.0116512346449585
19,0.0111430281230698
20,-0.0104711919288003
21,0.00954352340641594
22,-0.00819763439451773
23,0.00612396101988926
24,-0.00266648469644675
25,-0.00378970810465154
26,0.0183376995295884
27,-0.0488827734706743
28,0.824626882258336
29,4.33077280288969
30,5.8724375662989
31,7.86646952467557
32,10.9975425227584
33,13.2964178649232
34,14.936246429583
35,16.0706729983532
36,17.6395605342529
37,22.5720686412699
38,22.2842642421194
39,21.8590114934384
40,22.9647420193331
41,24.0639840911616
42,25.356602745136
43,25.4238467388148
44,26.3970402307725
45,26.5504836196703
46,26.5705045402181
47,27.2314253127994
48,27.6250494153252
49,27.8542505430128
50,28.2073136765465
51,27.8338653009895
52,28.0459650981862
53,28.5561025529572
54,29.5514266886759
55,30.2688563194302
56,30.3127850467397
57,30.8525521085533
58,31.8875040758633
59,33.8879600817646
60,35.4557645769503
61,35.7870429930826
62,36.2471323569528
63,37.8842664567335
64,39.5249515918777
65,42.7447349437206
66,43.2935259209527
67,40.7252809833815
68,39.1358317889573
69,37.9756505671245
70,33.9192546393487
71,31.007235116906
72,31.5566168986724
73,31.2824134160365
74,32.6300661860756
75,32.2957681230711
76,31.0057205227918
77,28.4830611515865
78,27.810425736833
79,28.3812122378902
80,27.804456210206
81,26.5747635210623
82,24.8828963221217
83,23.4309016732693
84,23.5215597534588
85,25.5612841909752
86,26.0114334776944
87,25.2570614217846
88,24.8153142690419
89,24.8819739398933
90,24.0888417351732
91,26.671751601065
92,28.9440583495909
93,29.9554356273563
94,30.2012327331687
95,29.7062490495056
96,28.5595482283386
97,27.5102503736798
98,27.2593285806994
99,26.2049086212815
100,24.6439525186229
101,22.3284229183778
102,19.9862989097774
103,18.5523203255544
104,15.6574132777409
105,13.2634910822178
106,12.5930982966555
107,13.4135344679714
108,15.3718580565229
109,16.6840540388656
110,17.8971661241883
111,20.5163892462722
112,16.9189410407293
113,11.3816734939996
114,7.52450526625259
115,5.77017374828923
116,2.60677881415372
117,-0.0747054327552946
118,0.112459251992106
119,-0.079467208231455
120,0.0655715350593251
121,-0.0558565125718775
122,0.0488869980330249
123,-0.0436484014563226
124,0.0395611047495699
125,-0.0362778581130882
126,0.0335790812838414
127,-0.031319261142119
128,0.0293981007232747
129,-0.02774415146842
130,0.0263050772686112
131,-0.0250416192328676
132,0.0239237181139368
133,-0.0229279441458935
134,0.0220357463461651
135,-0.0212322309567375
136,0.0205052906621046
137,-0.0198449718255115
138,0.0192430066134244
139,-0.0186924614635519
140,0.0181874689864739
141,-0.0177230205435642
142,0.0172948034701159
143,-0.0168990714360605
144,0.0165325395229202
145,-0.0161922977121142


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_clean2.dat <==
x,y
1,0.0152430228165083
2,-0.0152653482215203
3,0.0153044878221025
4,-0.0153611319232619
5,0.0154361203529189
6,-0.0155304704268273
7,0.0156454111018031
8,-0.0157824256309101
9,0.0159433058184144
10,-0.0161302221484119
11,0.01634581583658
12,-0.0165933215529994
13,0.0168767337413085
14,-0.0172010360409632
15,0.0175725239249687
16,-0.0179992681564485
17,0.0184917962759824
18,-0.0190641208107111
19,0.0197353349161052
20,-0.0205321649040295
21,0.0214931841531874
22,-0.022675976935099
23,0.0241695245853432
24,-0.0261149191798259
25,0.0287309347881994
26,-0.0322609027498753
27,0.0368709399776719
28,0.0431292689229078
29,2.01322987633288
30,4.77981536460749
31,7.78722707032496
32,10.6934603442817
33,12.574060402622
34,13.642818612906
35,16.7784741452459
36,18.5402054278831
37,19.7268946461465
38,22.4755274370462
39,23.5533303742456
40,17.4753601815943
41,14.0269078883033
42,13.5014694549677
43,11.9939248368905
44,11.2010059153849
45,11.3997939299794
46,11.9906602867519
47,12.3855839989889
48,12.9711665306362
49,13.7592532377651
50,14.5916602024217
51,15.1325619716157
52,15.4278795236128
53,15.0903721865704
54,15.7756996793871
55,18.6394478568972
56,21.3377687640036
57,22.9615315798332
58,25.0012533965707
59,25.8448550756012
60,26.1071558265812
61,26.7035971902015
62,27.867579803359
63,28.8341128330599
64,32.2290061495677
65,38.3108616230748
66,42.7049280855656
67,44.6610313340329
68,46.4505641282214
69,47.9317956357636
70,49.689854775931
71,48.8897643068087
72,47.4336299154119
73,44.667129229982
74,41.6741648841024
75,38.4123629933794
76,32.1824823192578
77,30.0812158775784
78,29.2889462413545
79,27.4105095817359
80,24.0762855101701
81,22.0504899108251
82,21.9875986289827
83,26.0099496582459
84,31.0031985466959
85,31.9811992591084
86,31.5841835384864
87,31.3384339912794
88,31.7745089769216
89,32.1043076519156
90,32.3352761911409
91,32.0933435235478
92,32.672506804801
93,33.0792896303077
94,32.5382783381722
95,31.8970219329077
96,31.2108231256667
97,30.9994313012748
98,30.6809809302257
99,30.3948814561547
100,30.189374923716
101,30.684082055308
102,31.9851689611868
103,32.0700666842925
104,31.2684871126797
105,29.9268859880875
106,27.5171993647576
107,23.8583204945006
108,18.1945181394659
109,21.133386518984
110,25.5133786447599
111,20.870076612184
112,17.0977935800315
113,13.6659068904735
114,9.61772092324628
115,6.2503190456153
116,4.57646317478491
117,1.19056329136808
118,-0.047856106616575
119,0.0102351112515092
120,0.00467583445701409
121,-0.0111248510624795
122,0.0142411774549585
123,-0.0158285051394111
124,0.0166376058767622
125,-0.0170223224530302
126,0.0171651638738077
127,-0.0171667898743912
128,0.0170856087870361
129,-0.0169568576157827
130,0.0168024400027914
131,-0.0166362852105244
132,0.0164674024386131
133,-0.016301688687047
134,0.0161430335953095
135,-0.0159940133577113
136,0.0158563369965794
137,-0.0157311394294767
138,0.0156191776011827
139,-0.0155209641130364
140,0.0154368599257889
141,-0.015367139959398
142,0.0153120406344295
143,-0.0152717954036848
144,0.0152466624172096
145,-0.0152369472463269


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_clean_h.dat <==
x,y
1,0.794923277933821
2,-0.251432024135757
3,-0.844610915642418
4,-0.473545664426828
5,-2.70070675134938
6,-5.96367213145587
7,-4.69491088722489
8,-0.36110171985985
9,-0.508718249231767
10,-3.8331584547117
11,-0.963324856934824
12,4.02274787139281
13,-1.94136814190512
14,-10.0400318739887
15,-2.47021053728717
16,7.65103101497489
17,0.103458657854998
18,-9.34473404194035
19,-2.59719725201579
20,3.84015945681861
21,-2.73842213082733
22,-7.91148297182806
23,-4.35931573048524
24,-0.36122779763513
25,0.931905198440037
26,1.89967374307514
27,6.78208072629128
28,14.6777628789312
29,10.9748003352991
30,-2.3298679457974
31,2.03964630017918
32,15.1582092062598
33,1.74664571222092
34,-13.1109862108697
35,8.52273723156566
36,22.4032176390719
37,-4.76378323768961
38,-15.1386521979183
39,11.4202351411078
40,13.2661686244691
41,-13.705472471508
42,-16.757597800908
43,-4.5470796074398
44,-10.4243086319427
45,-19.0068635417374
46,-15.2914976470279
47,-10.1757575206689
48,-7.44920433230268
49,-6.30240692857279
50,-1.56948151412464
51,11.6535747891218
52,13.9555159781028
53,4.74727334264928
54,11.624575347461
55,2.15454632575096
56,-47.8130240863462
57,-46.0536811813551
58,14.2375722717358
59,-14.6984130096312
60,-87.6260308974415
61,-23.7282474286604
62,44.3260567798883
63,-63.4834046820591
64,-124.804882416621
65,-11.4204840196086
66,29.4479419559243
67,40.4343923456113
68,219.824453776036
69,186.081613264302
70,-161.691130178408
71,179.923719030177
72,1506.72824207689
73,2202.05098039216
74,1224.91020175004
75,-75.8280602759043
76,-301.309528243106
77,-4.32395711861162
78,-52.8476871754994
79,-163.582552639528
80,-1.9980358361332
81,85.7624949155252
82,-52.5324731296823
83,-104.191006799086
84,7.78325874210776
85,53.3093264981602
86,-8.06415912182433
87,-23.8979135195046
88,29.7241846190726
89,47.5244913664577
90,4.54499555826255
91,-18.6413408414436
92,11.0320358999712
93,32.7666446059457
94,18.0927279922186
95,14.6895333247909
96,34.0024300454772
97,29.0936718838828
98,-2.66782655921831
99,-16.2699766386467
100,-4.95744706063677
101,1.74323377874043
102,-2.36924418706687
103,-1.01019784062244
104,6.76083384563794
105,6.1372822989298
106,-1.57354641478457
107,0.779199067509741
108,8.79469493649033
109,3.74820540830286
110,-3.68353860565421
111,4.25978506360756
112,10.0363365572775
113,0.225910874895193
114,-5.59645504794129
115,-3.25892346453336
116,-7.70017532833599
117,-9.79123505347936
118,-1.75310644180846
119,-1.77230849489601
120,-8.15882878986834
121,-1.95837305503888
122,3.86008765120291
123,-5.18445676982657
124,-8.88654246517459
125,-0.429095777191638
126,0.457321685351219
127,-3.57797293977698
128,1.18829265552514
129,4.43698770738328
130,-0.601726500016701
131,-2.46737238178221
132,-0.649103720995483
133,-1.76521518570915
134,-2.2603419570283
135,-1.79967490091458
136,-2.77397628605569
137,-0.0667917540088849
138,2.85344043985438
139,-2.65092404419227
140,-6.54765962068502
141,-0.253959515181275
142,2.10475541501652
143,-4.00120412557217
144,-3.32756303267621
145,3.13462832712252


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_clean_h2.dat <==
x,y
1,-2.3615577483285
2,-0.217182106074111
3,3.26842245032155
4,1.91993586189251
5,1.24038616929455
6,3.93532519263482
7,3.32525675830416
8,1.2436955248087
9,3.29927666537872
10,3.5393739617409
11,-0.685280474268606
12,-0.686995411119153
13,3.99832360033191
14,5.13568957938961
15,2.0377342680469
16,-0.589713255491795
17,1.0801397672405
18,6.08590958664246
19,4.07239629748975
20,-4.61184086994821
21,0.307642619182141
22,14.5896186089863
23,6.34840751644196
24,-13.3304479129232
25,-4.24868054593131
26,12.9489923079467
27,-4.56196525589824
28,-24.2817409419348
29,-2.43575670500983
30,21.4010349206822
31,3.39225343237635
32,-19.2245069591361
33,-4.7823034283099
34,17.4365220810705
35,5.75790876716545
36,-21.1363291245561
37,-16.5349848804396
38,11.6966784589832
39,7.87903807657003
40,-29.7308489108762
41,-38.5746380471555
42,-10.4182632147003
43,-4.30810710296412
44,-23.9896631109002
45,-15.9296753050071
46,18.262208928322
47,28.9378979262673
48,9.43430097953387
49,0.929468658237059
50,27.9271038445012
51,53.3893088600492
52,26.570997963028
53,-12.0161335811613
54,9.59777975071702
55,29.9236148794149
56,-34.1511028084682
57,-85.749737642595
58,-35.1062228612195
59,15.9522441275758
60,15.9708182677929
61,39.2410301068338
62,50.3546014359333
63,39.8193038664554
64,151.378468844557
65,261.799516355605
66,108.262114841385
67,26.0897091538675
68,390.033397025679
69,555.073966889753
70,32.3549549404373
71,-63.7168072491497
72,1130.41070543051
73,2202.05098039216
74,1623.05968467501
75,311.905588741995
76,-149.038225912614
77,24.156830453084
78,-32.5209554324973
79,-159.128549406475
80,-21.1582357378396
81,70.6873406882155
82,-37.0823849907831
83,-55.1082323288112
84,45.2926659918314
85,34.4519567007107
86,-50.8550156220561
87,-40.2424206792497
88,25.4449293525969
89,31.6232095410431
90,-8.86556565793892
91,-24.2787089765825
92,3.57132654952534
93,21.4237212827588
94,-11.6965700523878
95,-38.5680218364843
96,-2.34312187473733
97,33.3585209799812
98,10.1351814956899
99,-9.92517651877493
100,14.3415681387445
101,24.2457386773417
102,-0.294174010747517
103,-8.18211660305594
104,6.05178238947256
105,5.78667953604671
106,-5.9228455937775
107,-6.83077378078259
108,-0.263713201679523
109,3.29203814177749
110,2.58447543814389
111,0.983834444445097
112,3.74607230728946
113,7.03055499880874
114,2.0797362462219
115,-3.79959310414031
116,-2.0750022546058
117,-3.74348814082627
118,-11.4114616965173
119,-8.68803707155329
120,1.02774004897296
121,-1.93775151895529
122,-10.0509254087695
123,-4.27730819025914
124,5.02227651552716
125,0.864629450128329
126,-6.45364517074796
127,-2.51146227938242
128,5.00542364357285
129,3.5914562870929
130,-3.68790795217774
131,-5.68308607826527
132,-0.310327982363253
133,2.47098996041082
134,-3.21318137429179
135,-7.85411058189247
136,-3.12318681567506
137,1.90107055687768
138,-1.76479496438616
139,-5.23277556965221
140,-0.171198333251908
141,4.1876217922425
142,0.0468420305941879
143,-3.694159789621
144,-0.0527182373581159
145,3.07921153524124


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_noise.dat <==
x,y
1,-9.29225094048225
2,-18.5599827631779
3,-0.205912801720672
4,4.89394106119362
5,9.76420741510388
6,-8.40463318545771
7,0.525255855256921
8,2.37152508759081
9,3.62457015819688
10,0.613001895242344
11,4.85626534878455
12,-3.64823740638948
13,-3.92140691575828
14,-4.89046079248244
15,0.0190710868145103
16,-3.80208503221232
17,-3.81957757494787
18,6.43723092277487
19,-3.43915841198169
20,9.52265810232665
21,1.2609477134563
22,-5.08509203028422
23,-4.9754337914205
24,6.64716183442244
25,-6.81452557497841
26,-4.97832486309859
27,3.05189447709386
28,0.390123703511681
29,7.6452054050533
30,8.30366234111882
31,0.731313171083833
32,1.7692488132416
33,22.3009077440339
34,12.724606308893
35,14.3666721941094
36,16.8111499213043
37,35.5863877035982
38,30.6899530494893
39,18.1112520250553
40,31.3449196057847
41,9.17569619559836
42,28.8046744624718
43,26.009295852916
44,23.8914889435646
45,18.7203676242264
46,17.7914221921349
47,33.2376073742081
48,31.7584873317952
49,35.625011079231
50,20.4868049050456
51,28.2956102627133
52,32.9786874160753
53,16.0820112302079
54,9.95612573724194
55,43.2179278470439
56,32.858212058307
57,44.3545526770552
58,34.1904640328611
59,34.8371359358102
60,41.1937835318585
61,38.630951003604
62,40.0664158590743
63,29.2978058611114
64,43.5370093861257
65,41.2916100788888
66,50.0843615566351
67,43.609198173214
68,42.6234276406417
69,51.5629294997272
70,29.335991971578
71,27.1770310595621
72,35.2951877275513
73,38.1367909056126
74,24.8884206455419
75,23.2833488515073
76,43.4381779076414
77,19.6914792670379
78,26.9394189748474
79,30.1688774646268
80,23.4540524339974
81,29.2199471238748
82,32.5499220333127
83,11.2991545830408
84,24.3678484683405
85,34.6671945675409
86,32.755401081699
87,11.2648744697446
88,23.7092119910652
89,16.4375166955744
90,38.4622252791599
91,13.4328952481255
92,27.288442697267
93,37.6580611587108
94,26.4752475388905
95,35.3793291137139
96,28.0631149408169
97,23.1124501699007
98,26.9526770678091
99,33.4845913453413
100,39.3532553428864
101,24.3131295459453
102,21.8128578481082
103,2.03849708489554
104,19.9150820798268
105,16.9430882293808
106,8.59365478410974
107,13.3804254665375
108,26.5277210477201
109,11.0829372443761
110,19.4278053439107
111,29.8285753786115
112,23.532629933605
113,9.43684825167419
114,7.42124527348086
115,18.7000910041024
116,9.08055420753421
117,5.60181214038997
118,9.97683490893066
119,-3.05528777679041
120,1.83005309422654
121,5.05239091869173
122,-9.49874388642119
123,-0.311228961869073
124,-1.49299405419301
125,11.3469937604592
126,-10.9943334388351
127,-1.46221953825918
128,-1.72226053234885
129,-12.3837113017433
130,-0.915576218694185
131,-3.64495794767933
132,-5.4230906790662
133,-0.4488536752878
134,4.09342814500045
135,-10.2067745619615
136,-2.77081178616828
137,8.93478730030366
138,1.54933848268493
139,-9.31357790338946
140,-7.17588624846485
141,4.74385002103251
142,2.53544156953596
143,10.8843333715994
144,4.58576727181081
145,-4.77809801395376


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_noise2.dat <==
x,y
1,6.26990564651731
2,-3.22588079670071
3,1.3944636493852
4,2.92888141224386
5,4.84393438165349
6,4.88389581341365
7,10.3926551381055
8,0.707185643546104
9,-9.83309475734129
10,-9.39148355071836
11,6.38285614700591
12,-10.9043608764141
13,-12.2933735880689
14,-0.042792877488301
15,2.31755394742161
16,9.49067104438723
17,9.4844986810664
18,5.32338682015926
19,-1.74803301684324
20,-8.05942108574297
21,7.20832052293366
22,7.74573989150113
23,12.2947726061591
24,13.9503200376778
25,-9.10485996419547
26,0.727472051045476
27,-2.77011576899017
28,1.98044230332863
29,-1.88573055735831
30,3.39819485827049
31,1.96966956294773
32,5.47060631143476
33,-2.37836218111398
34,9.94730700328513
35,2.51186532877236
36,20.6498210902681
37,15.961699249981
38,23.8272281141818
39,16.1555089511065
40,25.9879666702659
41,8.81384789405232
42,2.26311713640125
43,16.9016383674475
44,1.89831970242044
45,24.7209785965089
46,21.8252471843675
47,14.7372912051706
48,15.7063443860909
49,15.4256066421056
50,10.3593256943277
51,26.4439422635411
52,14.030678119958
53,36.8733832448949
54,6.64252104470339
55,1.95086866466778
56,23.2970558835574
57,21.4013714075584
58,29.6544707264502
59,23.1169841977215
60,19.3632577737479
61,30.2388375058099
62,33.5510146089662
63,37.6469109472071
64,38.2380369678128
65,26.5062818024859
66,40.300268756094
67,54.1026100472688
68,41.0822347247903
69,34.6156129627857
70,34.6273224957321
71,50.2896774189867
72,54.2086185127722
73,49.9282947940444
74,45.9415874952956
75,45.4768789435483
76,24.7284286724768
77,14.5382615231385
78,33.0604378837242
79,21.9687243916098
80,21.0421988339675
81,22.0110417880515
82,25.9465810536919
83,5.2164419343405
84,23.4395630387443
85,28.0014039497613
86,35.417616593912
87,39.8018209094826
88,43.7134553189537
89,35.3078655582512
90,36.5591398961963
91,40.6625449371035
92,28.6386579360193
93,28.0119371758843
94,24.1875139581024
95,25.8671042949909
96,40.0550214431897
97,12.0524250641682
98,17.1471310448055
99,43.9607273101238
100,21.5558425555692
101,35.9202932353963
102,42.9851660160504
103,28.2497526737587
104,22.761872254071
105,40.9661914293281
106,42.6881946470768
107,17.0637011417033
108,5.46772679652142
109,26.2252510320887
110,12.5627276027848
111,22.4984540867599
112,14.8894123436597
113,9.03829382718689
114,23.7000398538999
115,7.5373211430664
116,11.7684936340252
117,-6.48782650317445
118,11.7387333918868
119,-15.9062683577452
120,-2.82968601123898
121,-0.0223477084760033
122,1.39278361146842
123,18.4098480835591
124,16.8928902302766
125,10.4076773959685
126,-8.6418339755846
127,-1.66572390085758
128,-7.99148817790351
129,-11.2922527757686
130,9.18467807891814
131,-12.578078977101
132,8.39331440256399
133,-3.58284218356657
134,2.86066932601497
135,-4.64150893104187
136,-12.9616469641427
137,-19.6087648615232
138,-10.2651160887957
139,13.1485950489452
140,-11.5601785644251
141,-0.032758611919522
142,-1.68180088545446
143,-10.9494629007693
144,8.38104650978452
145,-20.1759684589075


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_noise_h.dat <==
x,y
1,30.752974804986
2,-91.6566646238002
3,-61.0217550345927
4,84.4899528277738
5,40.4489710410935
6,78.5042419064623
7,-95.3192480558696
8,-99.0297459172385
9,2.38761493380396
10,54.701728135929
11,-94.835300590671
12,-51.9996225133372
13,-74.0552445752381
14,16.5160934899617
15,-168.874057437148
16,-32.5617802600852
17,31.5268036342834
18,-166.369801030987
19,7.27598874364989
20,-13.5319354832672
21,-139.982675605977
22,-11.5819685009842
23,-67.0198774292308
24,-198.876457554111
25,-20.9089225795022
26,-43.786542297998
27,-111.976222995214
28,-62.7473167374068
29,55.400339970644
30,-40.6809341875452
31,-185.435552144986
32,84.6908608204303
33,69.6361491903084
34,30.5038276586153
35,-29.0329655596987
36,26.1721503451915
37,-171.617376497623
38,-2.95349854800088
39,51.9860847687531
40,-132.943204981775
41,-68.1200972772758
42,102.351769821933
43,-161.251454023388
44,-15.1240303858887
45,-125.732904153836
46,244.814853665412
47,168.853459379673
48,4.16833529612107
49,-126.099899354336
50,130.354131549387
51,-126.806521946603
52,51.2591351511111
53,95.9572669119727
54,-57.6551566817471
55,54.3032554688819
56,-92.9159576437707
57,26.1418703538421
58,48.0708346498737
59,-163.202267266644
60,-179.527034704434
61,136.51381288164
62,-40.5776394216543
63,67.1680707303686
64,-183.474441220196
65,-3.72236677655184
66,8.8720026442426
67,-193.226604487575
68,229.617271798814
69,236.182909426278
70,-152.573637407993
71,275.289058105131
72,1403.96777323094
73,2304.76152556417
74,1197.98170894967
75,-100.232833940197
76,-179.796247729
77,45.1707243893116
78,-43.5767406613946
79,-139.136034395592
80,92.7615806391313
81,-4.68924619375831
82,-30.1069700377548
83,23.4310421645226
84,99.8469800353623
85,-54.8277470583398
86,55.7901686211559
87,6.24030784079307
88,21.230634532315
89,128.596733664885
90,50.6789076272512
91,-49.6310630382313
92,-11.2777362822152
93,-24.3304717116686
94,53.564579676797
95,-23.8462268711151
96,128.82085747923
97,35.4888400134145
98,71.6109128624496
99,-82.9270526632503
100,1.58529107448275
101,-56.0117128981116
102,-59.5876285121592
103,19.0327855923256
104,25.461379674221
105,3.26973622154239
106,7.56725782760892
107,71.1846175661735
108,58.8782101280203
109,-17.0348676243233
110,153.432892764543
111,-22.3053363228647
112,212.387329727764
113,-139.773550575615
114,-30.7935530698594
115,124.111697198807
116,-93.1800042248395
117,10.9920200742847
118,-58.6108424193817
119,-130.001094152551
120,6.47397572755792
121,-114.411065389609
122,-67.8301012589694
123,-47.4176293939155
124,-43.1880307815948
125,-29.5928819119476
126,6.96026469186424
127,-56.3824629996678
128,-106.187477527503
129,-31.9850011053611
130,27.1087396091303
131,172.01885859306
132,-48.6867358584991
133,-34.6897726120942
134,48.3667885860698
135,-82.1160916317369
136,-21.3876079393499
137,-34.4406515195227
138,-63.4475571100727
139,23.235147643394
140,16.0178886877987
141,41.5110993589032
142,78.5416581571522
143,-122.698733881043
144,-46.165996679107
145,-25.6077174713725


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/chest_proj_noise_h2.dat <==
x,y
1,-77.122190702378
2,151.264033013111
3,35.3554442457627
4,-41.5471378736383
5,-151.41904721614
6,-47.350502308741
7,-119.858053367329
8,158.3338600377
9,-220.134981456683
10,-9.71480759929666
11,0.776744092176022
12,198.388883123213
13,-110.473810585822
14,229.407231859194
15,64.9377899788049
16,-46.4825253899572
17,70.2394126274693
18,-76.2714662576911
19,-82.561993057335
20,-56.9176802618913
21,-52.9575033171884
22,-200.149481457187
23,57.2777922353121
24,-47.8289578890785
25,95.8459581492923
26,70.2016726247452
27,-27.7843267047657
28,-171.038107941583
29,7.72758425728063
30,102.999011519338
31,-89.1559948438711
32,-21.9790143497747
33,-119.879691016775
34,144.018763143987
35,17.3938832345328
36,-130.659466804166
37,-41.1656226623363
38,18.6373875315281
39,-43.971971617063
40,-74.8107130786583
41,1.34751263596802
42,-39.9277177389911
43,-37.9170164392928
44,14.0586323849691
45,-177.791160705367
46,262.001544767703
47,-35.9170422150793
48,-54.1161617666079
49,-25.5628663972303
50,130.69969262959
51,47.9751175885394
52,-176.298336512025
53,221.370888473488
54,-63.1411343826964
55,-169.234708492568
56,-16.3711263950793
57,-65.7196984677272
58,47.6716239569337
59,-56.3263252098062
60,6.83988376500002
61,206.723044767778
62,117.854648477574
63,142.931741605658
64,-100.06545553862
65,248.948369654725
66,236.077337893722
67,3.71399872537444
68,386.398318021276
69,440.25680490974
70,-77.0719024263372
71,26.4725425123384
72,1207.61641040407
73,2264.32652648501
74,1609.34547857071
75,271.833701097085
76,-50.8634326930622
77,108.635774004529
78,-60.6849319331012
79,-212.969831720054
80,-112.985406661081
81,-114.748801519753
82,38.9316669939664
83,-60.4003813732621
84,18.9072328223493
85,-58.5148107694235
86,-299.70883730988
87,17.8146173522342
88,97.0818352260056
89,131.251359679999
90,49.2279024936012
91,56.6351997718319
92,84.9543259010416
93,88.2942476148333
94,-21.6245555112243
95,91.8361108807556
96,48.2608866929144
97,53.0656072373043
98,-95.6253591133281
99,-9.70289691210071
100,162.325268779143
101,27.464569294023
102,186.813492187954
103,54.4617540609117
104,193.169799285626
105,112.004606471273
106,-113.594118197311
107,101.113036590774
108,-77.8086413869726
109,83.3763861944331
110,-56.4359035453167
111,73.0045193346744
112,18.4643343376374
113,-173.011545944599
114,161.723615284914
115,-90.7540266570355
116,12.4303313957981
117,-10.8723312345988
118,-4.97815270330847
119,-54.6130475281849
120,-109.973518992053
121,78.8982960629818
122,1.31257570431535
123,160.284365847743
124,71.9294043738669
125,0.325783081100077
126,-2.04919688493148
127,-26.8990198566586
128,13.2099293406942
129,-115.195622277601
130,-60.3235196440083
131,124.655447308953
132,0.537955279067702
133,-100.986219646882
134,-12.698263074585
135,-12.832459110393
136,-85.1008255713817
137,317.276954979801
138,26.1801895655535
139,-140.270884423064
140,0.98018021565515
141,50.785399006342
142,-142.047118084869
143,195.71113776497
144,-152.85563447953
145,-5.53836297248478


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_clean.dat <==
x,y
1,-0.00634964402510498
2,0.00621983621669092
3,-0.00609888423353342
4,0.00598623156103695
5,-0.00588141684134689
6,0.00578407391905656
7,-0.00569393680143769
8,0.00561085108815881
9,-0.0055347944824918
10,0.00546591072470789
11,-0.00540456420922505
12,0.00535142763243108
13,-0.00530762411125801
14,0.00527496185447437
15,-0.00525633030425332
16,0.00525638245757826
17,-0.00528271213445989
18,0.00534770290479766
19,-0.00546910493073369
20,0.00564401400344953
21,-0.00678933879666931
22,0.0251660695677236
23,0.0103808152445938
24,0.067525794278428
25,0.0423450051772012
26,0.394315983809825
27,1.15162754667648
28,1.02418747043734
29,1.35011069924604
30,3.7064479739618
31,5.97121348740904
32,8.8518953111403
33,10.9042726024932
34,13.8975240822124
35,16.5753431186825
36,20.0388479417359
37,21.3732767985992
38,16.0082509619734
39,14.3043073129978
40,15.1341354958887
41,13.9528588784505
42,11.2190159344984
43,10.2400537247301
44,10.9722555572886
45,11.326125371422
46,11.4476422385009
47,11.4774812550219
48,10.836328939795
49,10.2212859322098
50,10.6421883644697
51,11.8224299993037
52,12.7137275205438
53,13.3346107443114
54,13.5751444515856
55,13.8547477822674
56,14.732573313807
57,16.9030579603
58,19.7039082897905
59,20.8053613999568
60,21.538161301521
61,22.3597031602861
62,22.674734395775
63,23.9890495351394
64,24.9385950585511
65,25.8213868915222
66,27.4601205477709
67,27.3945002025649
68,24.7158909096608
69,23.2245228146835
70,24.0444205218125
71,22.9850349675297
72,22.4795583356398
73,23.2922621244381
74,25.6519669270414
75,26.9711463235061
76,27.2287940473441
77,27.8094339502326
78,29.0086571771991
79,28.4816515740333
80,28.0354501019298
81,28.80789826339
82,29.4632974570254
83,30.5317568929425
84,32.1538568348017
85,34.1850604697349
86,34.7368556540695
87,33.9909382712226
88,33.9624990257781
89,34.1269099626105
90,34.6789933550899
91,35.4635521329333
92,34.879630891759
93,33.3909868190109
94,31.4901563953069
95,30.2016085468878
96,27.7702416599757
97,26.8746441891998
98,25.3463582995116
99,24.1129533053728
100,23.3292894421548
101,20.7283583904711
102,16.456381762604
103,13.6376342394474
104,12.2424075141556
105,11.4005446886415
106,10.6670139602403
107,11.2623767290093
108,12.9154876892263
109,14.0649059703697
110,16.8279921303625
111,19.3208569668027
112,18.2816939758404
113,13.8297453203602
114,10.6579582534805
115,6.43462126626029
116,0.817311553655203
117,0.0795442886773187
118,0.0454737363869185
119,0.0364161330935342
120,-0.0145454127538262
121,0.0181635163980943
122,-0.017369162496468
123,0.0162226941178283
124,-0.0151489030625669
125,0.0141737538328745
126,-0.0133024213651285
127,0.0125279658397682
128,-0.0118396724050183
129,0.0112265164442384
130,-0.0106784101625598
131,0.0101865493748592
132,-0.00974340881558967
133,0.00934261264786414
134,-0.00897877336629339
135,0.00864733594641143
136,-0.00834444012174792
137,0.0080668036063558
138,-0.00781162508704995
139,0.00757650445810379
140,-0.00735937754824291
141,0.00715846280945091
142,-0.00697221780578548
143,0.00679930372377087
144,-0.00663855648070777
145,0.00648896331664144


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_clean2.dat <==
x,y
1,0.00341059667134292
2,-0.00328672302697443
3,0.00316375838852558
4,-0.00304069058665084
5,0.00291646641819144
6,-0.00278996602494986
7,0.00265997383956714
8,-0.00252514455302169
9,0.00238396212761576
10,-0.00223468924703789
11,0.00207530367150053
12,-0.00190341660990585
13,0.00171616620340376
14,-0.00151007617671402
15,0.0012808650418903
16,-0.00102318391702503
17,0.000730249247504966
18,-0.000393317273225985
19,9.13915565558321e-07
20,0.000462324945573643
21,-0.00101745650941541
22,0.0016941439739341
23,-0.0025355961319163
24,0.00360752064084531
25,-0.00501620155355433
26,0.0069546357691379
27,-0.0101239256854186
28,0.0158526518161706
29,0.0120407662616498
30,0.13163505250088
31,0.221206521997097
32,2.7801103190411
33,8.47183503931049
34,13.3316965708385
35,17.1241223671506
36,19.7430757240516
37,22.4620849142412
38,24.8772563273503
39,21.1542982760493
40,14.6306541902272
41,12.3372217181865
42,10.9809070619755
43,9.26687564063137
44,8.66492861454849
45,9.22886109732046
46,9.12490178236452
47,8.89075988009454
48,9.34374727383983
49,9.1949972561209
50,9.61834479141587
51,9.27133022659974
52,9.34110554951117
53,9.29478176056776
54,8.85725210793913
55,8.58486684650935
56,8.72502988790055
57,9.43121247195738
58,11.0279373392241
59,16.6332751895523
60,21.7446191601731
61,25.1914539947012
62,29.8228098696673
63,35.0128801967603
64,40.6783324554111
65,46.385250698064
66,51.060771529002
67,55.4306406433331
68,56.7396445726638
69,57.0695025451571
70,57.3652549348566
71,57.5367332600348
72,56.9599840527222
73,55.7523554239785
74,51.9608244532174
75,47.1240742752904
76,39.5690955451926
77,35.3138854362699
78,35.4544459329291
79,35.6521110965498
80,35.4810924333482
81,33.8694614839265
82,31.8822526629532
83,30.0541852285483
84,27.4769134862368
85,20.5840771737872
86,12.5624295255114
87,10.7204259146978
88,10.7941465197332
89,10.7067776422227
90,10.8237375877525
91,10.5901771870623
92,8.91936845977876
93,8.33656183684362
94,8.33825284733944
95,8.84294857833455
96,9.25603396773851
97,8.76688084626278
98,8.80232024545538
99,9.05081874058634
100,10.4984985302626
101,10.7167201465621
102,11.6376961216473
103,11.9019532893899
104,11.8237503803252
105,12.4918690020104
106,15.2318079058048
107,17.9054892796005
108,21.6993564729476
109,26.1156691400229
110,23.4282654214232
111,18.5930093396723
112,14.517576744458
113,9.89857869853465
114,2.93208582417419
115,-0.0688065778998877
116,0.129939660238979
117,-0.0320423338920309
118,0.0293857746856568
119,-0.0230724876512077
120,0.018868349103398
121,-0.0162079122562768
122,0.0177958430314828
123,-0.00506851030403754
124,0.0180061252033174
125,-0.00492001431209755
126,0.00809972037428659
127,-0.00781574722801473
128,0.00738382089698335
129,-0.00696331213335033
130,0.00657900488158404
131,-0.00623276617559009
132,0.00592125616678262
133,-0.00564013261085235
134,0.00538521369567596
135,-0.00515278405532359
136,0.00493963263302484
137,-0.00474300675410122
138,0.00456054501441639
139,-0.0043902105561613
140,0.00423023150782838
141,-0.00407904989381769
142,0.00393527835838681
143,-0.00379766344169416
144,0.00366505405690867
145,-0.0035363739024834


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_clean_h.dat <==
x,y
1,1.82887390021759
2,-0.845304900877455
3,-1.76828487076065
4,-0.331546585639369
5,-1.52125091352465
6,-3.06539260964157
7,0.103320894869701
8,2.66519038772192
9,-0.658587816416654
10,-3.44560761804964
11,-0.834011917629202
12,1.46619398014192
13,0.17911185883389
14,0.0391644859630409
15,2.30713443195729
16,2.81308373368862
17,0.660325960501509
18,-1.84332284337626
19,-1.3038443809408
20,4.44424109541339
21,7.00233412943528
22,-0.657815824299849
23,-3.06689841434128
24,7.7691998872971
25,7.92552283083154
26,-4.81302879174133
27,0.750989869248903
28,13.4190733637574
29,-2.98355152266067
30,-21.6147002531575
31,-5.299157133556
32,10.2078394038662
33,-6.16709026379314
34,-20.4186263792685
35,-12.1874079592089
36,-2.66348409066255
37,-2.55312645864609
38,-10.6300038196858
39,-18.865067717022
40,-7.14000894985849
41,11.7558815960778
42,2.74924908096246
43,-13.6201946971934
44,-2.30042555578237
45,6.62768870990398
46,-8.96381423650926
47,-11.9303095991034
48,2.34127314220456
49,2.14838179090733
50,5.76273435961069
51,28.7906484873298
52,25.5956238063582
53,-7.93893741041371
54,-18.9666265782456
55,-20.0030991186445
56,-39.2628741762894
57,-24.3488092932205
58,14.1545259919976
59,-21.8763851968883
60,-70.3685440547779
61,-6.10285575791966
62,36.3729016846139
63,-62.5192369953991
64,-83.4266538040584
65,39.9656225721464
66,22.439992215163
67,-71.2697168005643
68,56.3688319068366
69,74.8043781040879
70,-287.323856165462
71,-192.372508088569
72,892.611526828073
73,1759.91194707837
74,1306.11715380659
75,361.787982587723
76,38.7734475411527
77,22.2208068784067
78,-199.208187152304
79,-256.296012815623
80,27.2418281321662
81,137.953646028241
82,-55.2802023708054
83,-97.6855089125441
84,74.5512694644706
85,89.8111045251561
86,-52.5119669010922
87,-54.7224249692723
88,49.5061352409697
89,42.6091740370418
90,-22.7090532872826
91,-8.59795947394102
92,22.210109386745
93,-0.645814508993722
94,-12.4163080616439
95,12.0785310362082
96,14.2831792906423
97,-11.1798315105509
98,-17.0358382083642
99,4.72414480727755
100,19.251338909244
101,2.48411393208432
102,-21.7011869244523
103,-13.3882344127735
104,9.91718093788868
105,2.79149160437503
106,-16.0304795029628
107,-4.79931097990103
108,12.8543853783232
109,3.0140579176758
110,-8.12218435545643
111,4.3400985469156
112,14.2194807992564
113,2.62458270244331
114,-7.23397099215068
115,0.115465204524843
116,6.49672083463947
117,0.799086945148616
118,-2.89190181491372
119,1.55931825779663
120,4.28795044294578
121,3.7717137749762
122,2.71762160334866
123,-2.31428439107966
124,-5.81328099659781
125,-1.20616848890681
126,0.444131787736564
127,-4.25584994227642
128,-1.2033736356502
129,4.74584613463052
130,-0.804599363184574
131,-4.51716564747681
132,4.19907497546832
133,6.05389785343305
134,-3.80342578824276
135,-5.15588608228248
136,1.27978698617577
137,-0.561385305598403
138,-4.92534536586894
139,-1.02238172984099
140,2.70888911873651
141,-0.475190892285696
142,-3.13634980040589
143,-2.17743694879543
144,-1.60216477421722
145,-0.446911063884958


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_clean_h2.dat <==
x,y
1,1.97977614535482
2,1.12785776668558
3,0.306896579471316
4,2.01466088690443
5,1.14153380746325
6,-3.81099273905093
7,-4.30848233953412
8,2.0958162249256
9,5.57916626353388
10,2.01047236991049
11,-1.3209743620887
12,-0.627826339008012
13,1.17997258245457
14,2.73721921618514
15,3.34928389763916
16,2.51019999504851
17,3.3137751491418
18,5.1492732086369
19,2.04410714682752
20,-1.71198872807973
21,3.52176784708099
22,8.3831159853843
23,-0.0124979473791393
24,-5.97404961499702
25,5.96868956477619
26,13.5420870916003
27,-1.15966649030005
28,-12.3206496186891
29,-1.93203143651257
30,4.47272473961145
31,-7.39590545144986
32,-14.2420436956431
33,-6.02841097855297
34,1.14940024968453
35,3.30284702840729
36,4.94944454916395
37,0.642731661945052
38,-4.89214230709979
39,-1.04228275602929
40,-1.51694397540752
41,-16.3158648306108
42,-21.5870923526588
43,-9.78551728024865
44,-9.04086492542408
45,-16.6978833502721
46,-1.07712702024901
47,24.2478676392707
48,27.4680764233669
49,23.5883793373776
50,22.5956961326124
51,0.868279981458559
52,-20.2476159279544
53,-4.72564090342893
54,0.522527518371618
55,-28.5545622667278
56,-1.98812351422272
57,80.6389595353949
58,73.536818014493
59,1.52660678628897
60,48.6700841707305
61,126.179758251436
62,4.4392188440806
63,-130.630369145534
64,22.5532288392149
65,197.830642029587
66,64.2290314705696
67,17.6937992939151
68,428.804880377459
69,749.087340847867
70,552.331620940378
71,553.732743633868
72,1265.07645646112
73,1759.91194707837
74,1209.62465106864
75,405.659366052084
76,325.744556602893
77,507.878940568839
78,203.353124682436
79,-199.189723898053
80,-132.731394876405
81,39.1076493502979
82,-107.866173407472
83,-237.475309647447
84,-59.6698510044221
85,89.5422452477314
86,-13.8799917514389
87,-85.0944394017591
88,31.0591630577176
89,104.369663126842
90,33.131809766276
91,-9.99437929116154
92,38.2411693484783
93,61.7328481121704
94,23.8951687846735
95,-6.93310382438197
96,-3.97759091680079
97,11.4844661543904
98,21.1583504612638
99,13.5751061901967
100,3.27676213591946
101,16.325672544131
102,29.5386967572149
103,8.6560814505764
104,-11.3589503946933
105,6.48295064715662
106,17.2295893041331
107,-12.9426986054324
108,-30.4807782656724
109,-5.15867409602777
110,8.4128678496971
111,-12.2005700572968
112,-15.3544127985477
113,11.2240636188195
114,18.7843906791613
115,-0.364560098502961
116,-6.90299780535255
117,2.60347886131751
118,0.76021423777663
119,-10.7211667350169
120,-12.3269571276909
121,-4.97545243136776
122,0.887290022517605
123,3.46286357573346
124,3.30105317654151
125,1.94581651289667
126,2.7948583269725
127,2.66601045975562
128,-2.35634178156648
129,-5.31684992688708
130,-1.60988780131091
131,0.0957579491976308
132,-3.55582034036455
133,-3.12544058716941
134,2.45685232693849
135,3.49142017801719
136,0.741061341344432
137,2.44103804061441
138,5.26100694168934
139,2.18334269789261
140,-1.75319876483288
141,-0.148566988433707
142,2.69495986446183
143,2.16252134760877
144,1.15064379206741
145,1.90804261939159


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_noise.dat <==
x,y
1,10.7104531770965
2,-7.31609657600481
3,7.60142034220628
4,2.24718695304052
5,2.33548565412242
6,-5.00440795574017
7,-7.10401069092213
8,3.35784939708952
9,-3.21629952535696
10,-0.422439037995719
11,-2.30391722926969
12,-4.60928862002145
13,-1.05324075275734
14,-5.93204708602927
15,-8.17771912410785
16,-2.68115911054105
17,7.05185707129602
18,-5.74204595784834
19,2.52526113630634
20,0.242001573175577
21,-8.99076355789722
22,0.117465153865204
23,0.626130848145241
24,17.7545991380115
25,-9.28993507989341
26,4.93964396208766
27,-5.92029037861326
28,13.936801940637
29,-2.45594772263551
30,7.11369109624862
31,3.73158943146739
32,10.5443903502781
33,0.278252727480973
34,17.1147092592052
35,14.5857867540819
36,22.9537467941545
37,21.0330263842778
38,20.5102246207667
39,19.3133272495589
40,9.86144811086947
41,26.8052327697898
42,16.4163954525698
43,5.0610256941831
44,10.1546733881046
45,-1.52415144827418
46,14.7521902949409
47,6.23734749186361
48,7.21767895707433
49,12.7463665994225
50,9.24571184004641
51,21.8693373962417
52,7.1603715826645
53,4.70507263483582
54,23.6251531882709
55,22.1925801594393
56,9.73811667293804
57,23.6173418780871
58,24.8291683525914
59,27.6801129779661
60,11.9035202637264
61,28.8121670065254
62,30.9739150379446
63,22.8185401723662
64,26.9900033775625
65,13.9852607860328
66,28.1775707277187
67,25.3778949337487
68,14.4327351961441
69,13.8542338134256
70,20.3600563366185
71,29.9477834491095
72,25.1810676219619
73,27.7069125267152
74,18.9325637143989
75,16.5353641455409
76,30.5361309535109
77,23.7122420806703
78,34.0074384916144
79,40.9327889423465
80,30.8612491194874
81,32.1130383481079
82,30.0040707080375
83,28.2895887188524
84,40.4709871596892
85,42.9330659411795
86,44.33958725802
87,38.9851454165459
88,40.6278841187836
89,39.7999975378468
90,36.6538875564896
91,40.2423594805177
92,33.7336333345107
93,27.9329291018159
94,33.2874751799518
95,19.7436055259157
96,19.9517883440519
97,33.7917013684807
98,35.8396879197805
99,23.9421483607415
100,27.3095305830998
101,17.2742052928253
102,18.6269247727661
103,15.6017848449079
104,11.646322809258
105,6.32218252573837
106,2.62765268026728
107,19.1157999300098
108,9.82024236404207
109,8.56809279974249
110,15.5591090837169
111,14.9938850282642
112,17.6123520680129
113,9.30466423611125
114,9.68031713672989
115,8.54599048355711
116,10.060489133465
117,6.42756119095342
118,-6.2574730278413
119,5.02903697047885
120,6.98002887510296
121,-11.8839281602625
122,7.57595103360544
123,-7.02522711997043
124,3.96311003042226
125,-0.175392637621439
126,0.740801415409531
127,-0.873255660578322
128,-3.2796886985021
129,2.94448723740784
130,-9.02995742742108
131,3.06265883522369
132,10.3778760667276
133,-4.39436273336902
134,-3.24085286803807
135,9.13637908058061
136,-3.03846432169116
137,2.42282829044408
138,-7.14562472269532
139,2.12350655342947
140,-1.0923288014124
141,-5.1480890886686
142,3.86948145197096
143,4.47151262709213
144,1.85402766392423
145,11.3792119150284


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_noise2.dat <==
x,y
1,8.70315825686644
2,1.95569356221002
3,-0.0220727129198707
4,10.4100293378061
5,2.77788032845716
6,-9.59717468005463
7,6.20505283731226
8,2.85565061418411
9,-3.37282334653462
10,5.91476333196329
11,11.3473436340161
12,2.77969049576086
13,0.270112501967158
14,0.723987939055887
15,1.87896892508107
16,6.97570325154388
17,-3.41439498573083
18,11.3389069178061
19,-7.7260655172126
20,-7.82139558180601
21,7.90291085150654
22,5.67216570053215
23,-19.9357088316751
24,-7.638896095858
25,3.51899543837997
26,0.276057691951538
27,20.6769432951224
28,-1.7613174818147
29,-5.86072673201026
30,-8.40496376359048
31,6.16098120936438
32,8.36987457311317
33,15.0515939643729
34,9.59267474079326
35,12.7790131136167
36,15.4391856105888
37,19.8643190804599
38,25.6176802913674
39,14.5670454980852
40,13.1751967482804
41,18.0762681233065
42,-2.55893490965422
43,8.81265799804652
44,7.95221079520183
45,11.651583419451
46,13.6811245241173
47,18.8728996806992
48,5.18477207034371
49,14.6057627504252
50,10.6916081007744
51,7.18678184587822
52,10.4957064015898
53,4.31854121649331
54,-1.39475793196979
55,0.846813640473761
56,19.1859916630857
57,9.84351248689035
58,4.05039313722627
59,13.7239567353997
60,17.2495078237977
61,25.8265195850995
62,29.0200798691701
63,32.335912954427
64,44.6415257121128
65,50.2898715555797
66,39.8060559472268
67,48.4902777901226
68,56.5289336155401
69,62.8202705991844
70,56.0718695907766
71,54.8604166774509
72,65.8034246868428
73,56.5859521281032
74,53.0512897023589
75,43.3232793203901
76,35.8961578429459
77,30.2277025629388
78,47.230373120385
79,38.2304170795976
80,35.8382996397398
81,29.8897057751082
82,27.8574543370879
83,38.3497814411628
84,13.8841305842554
85,29.952478647439
86,16.1036682110117
87,21.1103362038522
88,22.0784474231887
89,8.47372524542158
90,0.554342311514995
91,19.7335487018114
92,0.36790383539528
93,0.809225709713293
94,10.2228438472448
95,11.7032585846608
96,1.21991697140287
97,10.4401989529789
98,-0.0137878443926525
99,4.00965429769485
100,8.08780287443399
101,-11.9773472724946
102,17.010125538992
103,3.94562081009918
104,8.74061580484929
105,12.1347883719
106,32.5767787415389
107,23.1429126720895
108,11.0874747357966
109,30.535637591325
110,16.8486595797306
111,13.7566253374837
112,14.3449339482173
113,3.68557823437915
114,4.18098049703007
115,-2.68685618268453
116,10.5963000072041
117,-4.53323397337361
118,-4.50783453499273
119,4.91378330969003
120,-4.96687213511176
121,-11.2649073112824
122,0.905997319066573
123,-5.06769126030282
124,2.2594521683544
125,2.66857459930682
126,-2.70643028523392
127,-9.04632784582191
128,5.913146529133
129,0.0832297317506702
130,3.2786934233985
131,14.5817452189149
132,-11.6977044648739
133,7.59560161218526
134,-5.37311429588897
135,1.24012859772016
136,8.75444699172353
137,3.18894338357369
138,9.4023678460996
139,2.83929930630717
140,8.83758418373961
141,-1.3497029838524
142,2.31375261774955
143,-5.34918991526288
144,-6.84006671441937
145,0.827934720864565


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_noise_h.dat <==
x,y
1,55.8787732431748
2,-54.1467222714793
3,33.6395597750476
4,-67.8929096596669
5,2.24181499887263
6,67.7487615756095
7,40.1918002177053
8,5.94112313403752
9,67.3264176327235
10,73.190765351032
11,13.7066116444111
12,-28.449177560984
13,101.69391055617
14,-17.5431091315795
15,-49.3723262833547
16,99.5937608053004
17,-93.0230622031061
18,-5.90669852901876
19,-8.99354140940235
20,126.49045753574
21,-64.9310830883052
22,99.2937181568284
23,-72.8056473085903
24,-47.1206560162107
25,-51.6204413562904
26,-52.0799751666739
27,33.803053029232
28,77.3937688895611
29,-61.4440531361382
30,2.83347103109286
31,-57.2947525612682
32,-75.41337916325
33,-82.1806650706598
34,119.382781888367
35,-149.23542100404
36,-107.221539735635
37,13.7468775135811
38,-85.5201744438182
39,93.8596029582322
40,101.022750528797
41,26.0910172908186
42,63.7672013717085
43,-89.9671169276726
44,-31.0489673637618
45,60.6192500723068
46,-107.517699754473
47,-120.941782940028
48,93.5204142816194
49,50.9551472000033
50,69.828967516487
51,-0.359879083808874
52,-17.5467509563439
53,-54.0132794335326
54,-65.1162476216668
55,-95.9485389144796
56,-56.2676067452901
57,-116.648943866787
58,-169.548792702844
59,134.048142016915
60,-79.6504516706931
61,41.063260761416
62,-19.6011352061183
63,-75.3499559324526
64,-74.5926729356133
65,74.1501989940077
66,188.667364220078
67,1.66524926361096
68,38.5046817945696
69,-36.7564883121735
70,-369.436785230875
71,-112.652349503052
72,961.233101991538
73,1779.16061548317
74,1210.05996130115
75,268.144150103286
76,117.617811101341
77,134.978844136022
78,-137.411851184246
79,-201.610492158078
80,-37.6841144777802
81,96.1748965216575
82,58.5345567406302
83,-94.8108671319384
84,138.049446091146
85,177.160678638251
86,60.6802468884882
87,-195.668822119901
88,-37.5555149569212
89,117.685448635878
90,-2.4548620122447
91,-9.09046415366252
92,154.483200969276
93,7.88661064053642
94,5.12857652907023
95,36.8790738784946
96,84.8069495585348
97,-52.3421381952568
98,49.5376194842506
99,-122.520767227215
100,82.6226073637477
101,90.2463792106725
102,25.4630801017717
103,119.41855106589
104,66.2528488686111
105,-24.1755071123075
106,1.48557423133687
107,4.3859880468451
108,124.527675430792
109,17.622393381397
110,-95.1305806214287
111,80.7527161077393
112,-0.649290715203724
113,64.570800410301
114,-15.8344975863053
115,80.7263754548333
116,38.1200220699972
117,-33.4732741792884
118,0.206661034242213
119,-46.5067855202116
120,24.3071193083305
121,-1.69615834311802
122,132.973752367255
123,-111.19988376377
124,-15.8896105321644
125,-21.914925747577
126,25.5792401439488
127,-35.5148153982684
128,55.5952205857547
129,-50.4110565386585
130,81.6044261274559
131,76.4683643579309
132,42.0141985183137
133,7.55137138185683
134,28.9543687671033
135,49.1024890122681
136,139.588758554472
137,-96.7170263656764
138,-43.5976971638088
139,137.357993643163
140,-35.3238744099092
141,190.142549396838
142,-53.7582252301832
143,119.120555528281
144,8.43551330728538
145,-15.8417575678012


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/lung_proj_noise_h2.dat <==
x,y
1,15.3753584160157
2,1.75987444420668
3,-34.2389126538712
4,41.0242145711813
5,56.2416463392189
6,-94.6936674733381
7,2.88326907472076
8,-84.4762384548865
9,255.665160944118
10,125.067077002631
11,93.3880847321226
12,-132.44352971667
13,-118.093842907228
14,176.284280726395
15,82.2752743333938
16,-2.8185514162716
17,81.8981623375557
18,-123.329097975999
19,-227.97277369602
20,-44.4508316501352
21,54.2826435829892
22,69.8158890970399
23,-24.0123208710273
24,117.296311982285
25,131.032341961161
26,85.7341874638112
27,-18.3120814204106
28,-85.0767058413452
29,167.942571358381
30,-66.7750760152628
31,63.9518952095898
32,15.4532265625072
33,-151.335047151929
34,43.7660551143355
35,-65.8553981674926
36,-100.294750094726
37,60.4254454406346
38,25.3605310877308
39,19.1198215225355
40,-9.75358239293304
41,80.6208381681495
42,-145.347452387603
43,-33.6379266088563
44,-16.058748005564
45,-77.4534783863887
46,-40.6414970668023
47,-11.9173927094374
48,-13.7844536488225
49,89.8114003241483
50,63.024156879429
51,-132.912704643085
52,-24.2444593642268
53,-87.3003797702629
54,77.274709811783
55,123.095526246523
56,137.13117032522
57,82.7331672511333
58,128.353434816727
59,-76.1629695455193
60,100.214807870293
61,115.346123787947
62,-165.047761938278
63,-305.442665661215
64,-4.45886619283478
65,326.554019391253
66,25.5537377339927
67,74.3711738441726
68,410.333908418448
69,789.547329548813
70,353.787567944067
71,469.977650436697
72,1345.67762165875
73,1705.40488262763
74,1256.57369542514
75,514.310545340578
76,344.946279794657
77,503.157562819183
78,281.88606516395
79,-151.373274509142
80,-264.728358691838
81,89.0710028265743
82,20.7444125190744
83,-181.164932115646
84,10.7778746445028
85,98.0583681041938
86,-100.816943460273
87,-60.5370081122793
88,148.384011517949
89,3.37694472039687
90,203.446419908466
91,80.5221436302533
92,189.171553735272
93,81.1060070910655
94,63.8165070379104
95,119.257502710491
96,30.4373851708887
97,-49.0736392407547
98,29.8723983664043
99,64.0755205235962
100,-128.42310053175
101,74.4814181079433
102,93.9022952364678
103,84.4374340254576
104,41.4094535976668
105,-33.4075794639323
106,56.2838822798264
107,-22.2164411188388
108,82.9314497047828
109,33.7446939734779
110,-137.660604045295
111,-132.574101599885
112,-94.6084838781213
113,-274.06891590603
114,-32.1475625153962
115,-38.1751907872033
116,101.194664481143
117,-17.960636157885
118,13.8176452082989
119,-45.8724392930966
120,-86.6368717263456
121,-178.184085848149
122,60.4890016487646
123,194.8177355157
124,53.3735627118783
125,13.5361116241516
126,106.739701523833
127,133.860529648898
128,27.2599144687087
129,-20.8249947785634
130,-7.0314754148953
131,-41.2198727215298
132,-110.27166293044
133,154.422019289441
134,13.2407502378016
135,50.8443310120713
136,48.0009264181195
137,-17.5951719988131
138,-79.9004279393279
139,-167.361804218984
140,-0.472604852528974
141,-83.6149938198809
142,-21.7755366269721
143,-22.9800423316715
144,15.9144556228664
145,-63.5742329486588


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_chest_gt_less_meas.dat <==
x,y
1,0.0065
2,0.012
3,0.007
4,0.0075
5,0.0045
6,0.0045
7,0.0035
8,0.005
9,0.002
10,0.004
11,0.0025
12,0.004
13,0.0005
14,0.0035
15,0.0035
16,0.0045
17,0.0035
18,0.0045
19,0.0055
20,0.004
21,0.0025
22,0.0045
23,0.008
24,0.005
25,0.009
26,0.011
27,0.012
28,0.0095
29,0.007
30,0.012
31,0.018
32,0.012
33,0.013
34,0.0145
35,0.0145
36,0.0185
37,0.011
38,0.014
39,0.011
40,0.015
41,0.0125
42,0.0145
43,0.0115
44,0.013
45,0.0115
46,0.0125
47,0.0115
48,0.0155
49,0.01
50,0.0145
51,0.013
52,0.009
53,0.01
54,0.0085
55,0.0105
56,0.009
57,0.0115
58,0.0105
59,0.007
60,0.0125
61,0.005
62,0.0095
63,0.0075
64,0.007
65,0.007
66,0.0075
67,0.0095
68,0.0055
69,0.0085
70,0.0065
71,0.0055
72,0.006
73,0.0035
74,0.0015
75,0.0045
76,0.003
77,0.003
78,0.001
79,0.0035
80,0.0015
81,0.001
82,0.002
83,0.0005
84,0.0015
85,0.003
86,0.004
87,0.004
88,0.0005
89,0.0025
90,0.0055
91,0.0055
92,0.006
93,0.006
94,0.006
95,0.0055
96,0.005
97,0.0055
98,0.0075
99,0.007
100,0.015
101,0.0115
102,0.0105
103,0.009
104,0.0155
105,0.015
106,0.012
107,0.0085
108,0.0175
109,0.017
110,0.015
111,0.015
112,0.017
113,0.0115
114,0.015
115,0.015
116,0.011
117,0.01
118,0.0135
119,0.0115
120,0.006


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_chest_gt_origin.dat <==
x,y
1,0.0081539269163946
2,0.00744037913234711
3,0.00674306086962466
4,0.00607462947287769
5,0.00544719004783993
6,0.0048720656028276
7,0.00435958377443373
8,0.00391888461521
9,0.00355775344093933
10,0.0032824821646852
11,0.00309776189769186
12,0.00300660888873951
13,0.00301032512049801
14,0.00310849410156939
15,0.00329901160465505
16,0.00357815032317622
17,0.0039406566689669
18,0.00437987722986731
19,0.00488791176453664
20,0.00545578904739402
21,0.00607366140220288
22,0.00673101338914423
23,0.00741687984552541
24,0.00812006833013594
25,0.00882938098850203
26,0.00953383094087752
27,0.0102228484938793
28,0.0108864727846194
29,0.0115155248747815
30,0.0121017588107263
31,0.0126379877416374
32,0.0131181828263863
33,0.0135375433451988
34,0.0138925371472893
35,0.0141809112927145
36,0.0144016734679087
37,0.0145550454520722
38,0.0146423905688401
39,0.0146661176586183
40,0.0146295646372515
41,0.0145368651537573
42,0.0143928022133043
43,0.0142026528834114
44,0.0139720283460495
45,0.0137067135931863
46,0.0134125109883361
47,0.0130950917346182
48,0.0127598590061175
49,0.012411826121934
50,0.012055512681479
51,0.0116948610476592
52,0.0113331749756551
53,0.0109730815545153
54,0.0106165169731954
55,0.0102647359590137
56,0.00991834408194391
57,0.00957735148963006
58,0.00924124605166855
59,0.00890908336264601
60,0.0085795905952245
61,0.00825128081898666
62,0.00792257411741433
63,0.00759192165153216
64,0.00725792873910897
65,0.00691947304491312
66,0.00657581410968121
67,0.00622669067980199
68,0.0058724026302359
69,0.00551387469142127
70,0.00515269968613596
71,0.00479115954178119
72,0.00443222295295585
73,0.00407951921281062
74,0.00373728839291571
75,0.00341030871314907
76,0.00310380258825373
77,0.00282332344942695
78,0.00257462600158369
79,0.0023635230749686
80,0.00219573265032777
81,0.00207671896855558
82,0.00201153186945636
83,0.00200464863329307
84,0.00205982261902916
85,0.0021799429032157
86,0.00236690892471028
87,0.00262152383694545
88,0.00294340986805235
89,0.00333094849902981
90,0.00378124770284098
91,0.00429013785631467
92,0.00485219725718562
93,0.00546080746697774
94,0.00610823797405735
95,0.00678575894786581
96,0.00748378015291581
97,0.00819201342702544
98,0.00889965551904734
99,0.00959558754235442
100,0.0102685868452607
101,0.010907546740103
102,0.0115016992783337
103,0.0120408361166133
104,0.0125155224927987
105,0.0129172994223429
106,0.0132388694335673
107,0.0134742614803212
108,0.0136189710957648
109,0.0136700723718941
110,0.0136262989541326
111,0.0134880919149157
112,0.0132576130990776
113,0.0129387232999996
114,0.0125369254109729
115,0.0120592734826019
116,0.0115142493858016
117,0.0109116095128785
118,0.010262204628993
119,0.00957777659687602
120,0.00887073622454154


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_chest_noise_gt.dat <==
x,y
1,0.00875
2,0.0076
3,0.00655
4,0.0066
5,0.0054
6,0.0052
7,0.00435
8,0.0037
9,0.00365
10,0.0036
11,0.00325
12,0.00305
13,0.002
14,0.00275
15,0.0031
16,0.0046
17,0.0037
18,0.0044
19,0.00515
20,0.005
21,0.0056
22,0.0064
23,0.0083
24,0.0076
25,0.0082
26,0.01055
27,0.0094
28,0.0108
29,0.0106
30,0.01235
31,0.0129
32,0.0126
33,0.01315
34,0.01495
35,0.01435
36,0.01565
37,0.01375
38,0.01455
39,0.0137
40,0.01425
41,0.01325
42,0.01425
43,0.01365
44,0.0131
45,0.0138
46,0.0132
47,0.0122
48,0.01175
49,0.01225
50,0.0125
51,0.01225
52,0.01035
53,0.0107
54,0.01105
55,0.01105
56,0.01005
57,0.0095
58,0.0098
59,0.009
60,0.00995
61,0.00855
62,0.0075
63,0.00885
64,0.0078
65,0.00665
66,0.0067
67,0.00585
68,0.00525
69,0.00605
70,0.00495
71,0.00455
72,0.00445
73,0.00355
74,0.0028
75,0.00355
76,0.00265
77,0.00275
78,0.0027
79,0.00195
80,0.00285
81,0.00215
82,0.00285
83,0.0016
84,0.0017
85,0.0024
86,0.0022
87,0.0031
88,0.00335
89,0.0036
90,0.00405
91,0.0048
92,0.00485
93,0.0054
94,0.0055
95,0.0075
96,0.00735
97,0.00785
98,0.0099
99,0.0094
100,0.01045
101,0.01125
102,0.0111
103,0.01285
104,0.0129
105,0.01425
106,0.0125
107,0.013
108,0.0138
109,0.01475
110,0.0153
111,0.01365
112,0.0123
113,0.01245
114,0.01385
115,0.0124
116,0.0104
117,0.01
118,0.0102
119,0.0096
120,0.0078


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_lung_gt.dat <==
x,y
1,0.0095
2,0.0091
3,0.00965
4,0.00995
5,0.00965
6,0.00995
7,0.0111
8,0.0102
9,0.0097
10,0.0108
11,0.01145
12,0.01285
13,0.01175
14,0.0122
15,0.01305
16,0.0136
17,0.01295
18,0.01275
19,0.01335
20,0.01205
21,0.01415
22,0.0131
23,0.01245
24,0.01365
25,0.0138
26,0.01345
27,0.0133
28,0.0121
29,0.011
30,0.01045
31,0.0103
32,0.01075
33,0.01005
34,0.00905
35,0.0093
36,0.0105
37,0.00925
38,0.0099
39,0.00875
40,0.00855
41,0.0083
42,0.0101
43,0.00805
44,0.0097
45,0.00835
46,0.01005
47,0.0096
48,0.00945
49,0.0105
50,0.01145
51,0.0099
52,0.01005
53,0.01045
54,0.0115
55,0.00935
56,0.01035
57,0.00875
58,0.01
59,0.00775
60,0.0082
61,0.0079
62,0.0068
63,0.00645
64,0.00725
65,0.00715
66,0.00595
67,0.006
68,0.00575
69,0.00755
70,0.0048
71,0.00555
72,0.00625
73,0.00675
74,0.007
75,0.0075
76,0.0068
77,0.00605
78,0.0077
79,0.00665
80,0.0092
81,0.008
82,0.0074
83,0.0083
84,0.00845
85,0.00715
86,0.0073
87,0.0065
88,0.00585
89,0.00645
90,0.00675
91,0.0056
92,0.00455
93,0.00475
94,0.00475
95,0.0029
96,0.00385
97,0.0034
98,0.00385
99,0.00325
100,0.00365
101,0.00265
102,0.003
103,0.0035
104,0.0032
105,0.0039
106,0.0038
107,0.0044
108,0.0058
109,0.00485
110,0.00645
111,0.0052
112,0.0066
113,0.00655
114,0.0069
115,0.00645
116,0.0075
117,0.0066
118,0.0078
119,0.00765
120,0.00815


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_lung_gt_clean_100k_less_meas.dat <==
x,y
1,0.00838375058101266
2,0.00858722636699943
3,0.00879780379460094
4,0.0090206682808195
5,0.00926017989109687
6,0.00951956038404395
7,0.00980063615414878
8,0.0101036500021791
9,0.0104271515032457
10,0.0107679721266903
11,0.0111212873520773
12,0.0114807639969694
13,0.0118387870058322
14,0.0121867562239184
15,0.0125154403635832
16,0.0128153726136069
17,0.0130772702706932
18,0.0132924594821499
19,0.0134532857412023
20,0.0135534911955446
21,0.013588541101319
22,0.0135558838265903
23,0.0134551315927566
24,0.0132881525195466
25,0.0130590683629368
26,0.0127741564388317
27,0.0124416584289836
28,0.0120715028845521
29,0.0116749520950161
30,0.0112641874049278
31,0.0108518498858028
32,0.010450555378083
33,0.0100724042122962
34,0.00972850633819916
35,0.00942854211273027
36,0.00918037763807315
37,0.00898975135460688
38,0.00886004567085544
39,0.00879215387701277
40,0.00878444859061678
41,0.00883285369353803
42,0.00893101732296813
43,0.00907057916515426
44,0.00924152125589271
45,0.00943258789186621
46,0.00963175725865932
47,0.00982674511601543
48,0.0100055194485755
49,0.0101568044552015
50,0.0102705526376826
51,0.0103383650460215
52,0.0103538418892298
53,0.0103128486372679
54,0.0102136862979227
55,0.010057158600662
56,0.00984653318511904
57,0.00958739838818944
58,0.00928742165828139
59,0.00895601980795842
60,0.00860395506764254
61,0.00824287406217588
62,0.00788480926320839
63,0.00754166406915015
64,0.00722470336210451
65,0.00694407115780068
66,0.00670835581010278
67,0.00652422120579246
68,0.00639611957504323
69,0.0063260980690311
70,0.00631370726760966
71,0.00635601544806874
72,0.00644772795644484
73,0.00658140656798923
74,0.00674777949382808
75,0.006936128867225
76,0.00713473928810512
77,0.00733138845680548
78,0.00751385919489539
79,0.00767045130461186
80,0.00779047179290372
81,0.00786468297547413
82,0.00788568983535685
83,0.00784825065689682
84,0.00774949827325481
85,0.00758906310883821
86,0.00736909340022334
87,0.00709417235805588
88,0.0067711363989233
89,0.00640880274229208
90,0.00601761845462854
91,0.00560924626916502
92,0.0051961050778579
93,0.00479088477427182
94,0.00440605604931435
95,0.00405339577044686
96,0.00374354771276752
97,0.00348563669952647
98,0.00328695172932484
99,0.00315271052983566
100,0.00308591432396019
101,0.00308729758648027
102,0.00315537338487689
103,0.0032865707214412
104,0.00347545630838184
105,0.00371502958746118
106,0.00399707670813891
107,0.00431256673700386
108,0.00465207169072677
109,0.00500619113521353
110,0.00536596210846107
111,0.00572323599886463
112,0.00607100570141514
113,0.00640366880234265
114,0.00671721559681732
115,0.00700933428535263
116,0.00727942956232825
117,0.00752855483017851
118,0.00775926226449303
119,0.00797537873937899
120,0.00818171902933219


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_lung_gt_less_meas.dat <==
x,y
1,0.0075
2,0.01
3,0.0105
4,0.008
5,0.01
6,0.0075
7,0.011
8,0.0105
9,0.0095
10,0.0055
11,0.017
12,0.0155
13,0.012
14,0.014
15,0.0135
16,0.0125
17,0.0115
18,0.0115
19,0.0125
20,0.012
21,0.0145
22,0.0115
23,0.0125
24,0.014
25,0.013
26,0.0165
27,0.013
28,0.0145
29,0.009
30,0.0105
31,0.0135
32,0.009
33,0.0125
34,0.0055
35,0.009
36,0.012
37,0.0095
38,0.009
39,0.01
40,0.0065
41,0.006
42,0.0145
43,0.0035
44,0.0085
45,0.0095
46,0.0085
47,0.009
48,0.008
49,0.014
50,0.01
51,0.005
52,0.0115
53,0.009
54,0.0085
55,0.01
56,0.0075
57,0.0095
58,0.0105
59,0.008
60,0.007
61,0.0075
62,0.006
63,0.006
64,0.008
65,0.0075
66,0.0045
67,0.0055
68,0.005
69,0.0095
70,0.0095
71,0.007
72,0.0055
73,0.0075
74,0.0085
75,0.0055
76,0.006
77,0.0055
78,0.0055
79,0.005
80,0.012
81,0.0075
82,0.0055
83,0.0085
84,0.0085
85,0.0065
86,0.01
87,0.007
88,0.004
89,0.004
90,0.0075
91,0.0045
92,0.004
93,0.0065
94,0.005
95,0.0025
96,0.006
97,0.0035
98,0.005
99,0.0035
100,0.004
101,0.003
102,0.001
103,0.0045
104,0.004
105,0.003
106,0.0045
107,0.002
108,0.0035
109,0.0075
110,0.007
111,0.0035
112,0.0055
113,0.011
114,0.0055
115,0.0125
116,0.012
117,0.0065
118,0.0125
119,0.007
120,0.008


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_lung_noise_gt.dat <==
x,y
1,0.0095
2,0.0091
3,0.00965
4,0.00995
5,0.00965
6,0.00995
7,0.0111
8,0.0102
9,0.0097
10,0.0108
11,0.01145
12,0.01285
13,0.01175
14,0.0122
15,0.01305
16,0.0136
17,0.01295
18,0.01275
19,0.01335
20,0.01205
21,0.01415
22,0.0131
23,0.01245
24,0.01365
25,0.0138
26,0.01345
27,0.0133
28,0.0121
29,0.011
30,0.01045
31,0.0103
32,0.01075
33,0.01005
34,0.00905
35,0.0093
36,0.0105
37,0.00925
38,0.0099
39,0.00875
40,0.00855
41,0.0083
42,0.0101
43,0.00805
44,0.0097
45,0.00835
46,0.01005
47,0.0096
48,0.00945
49,0.0105
50,0.01145
51,0.0099
52,0.01005
53,0.01045
54,0.0115
55,0.00935
56,0.01035
57,0.00875
58,0.01
59,0.00775
60,0.0082
61,0.0079
62,0.0068
63,0.00645
64,0.00725
65,0.00715
66,0.00595
67,0.006
68,0.00575
69,0.00755
70,0.0048
71,0.00555
72,0.00625
73,0.00675
74,0.007
75,0.0075
76,0.0068
77,0.00605
78,0.0077
79,0.00665
80,0.0092
81,0.008
82,0.0074
83,0.0083
84,0.00845
85,0.00715
86,0.0073
87,0.0065
88,0.00585
89,0.00645
90,0.00675
91,0.0056
92,0.00455
93,0.00475
94,0.00475
95,0.0029
96,0.00385
97,0.0034
98,0.00385
99,0.00325
100,0.00365
101,0.00265
102,0.003
103,0.0035
104,0.0032
105,0.0039
106,0.0038
107,0.0044
108,0.0058
109,0.00485
110,0.00645
111,0.0052
112,0.0066
113,0.00655
114,0.0069
115,0.00645
116,0.0075
117,0.0066
118,0.0078
119,0.00765
120,0.00815


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_rib_gt.dat <==
x,y
1,0.0079
2,0.0079
3,0.00725
4,0.008
5,0.0076
6,0.0069
7,0.00825
8,0.0065
9,0.00615
10,0.0078
11,0.00805
12,0.00825
13,0.00755
14,0.0078
15,0.00765
16,0.0072
17,0.0088
18,0.0074
19,0.00965
20,0.0088
21,0.00865
22,0.00945
23,0.009
24,0.01015
25,0.0107
26,0.0094
27,0.0102
28,0.0111
29,0.01235
30,0.0116
31,0.01245
32,0.0129
33,0.01335
34,0.01295
35,0.0111
36,0.0142
37,0.01375
38,0.01515
39,0.01435
40,0.0148
41,0.01555
42,0.01515
43,0.01545
44,0.0156
45,0.0141
46,0.01475
47,0.01415
48,0.0123
49,0.01425
50,0.0125
51,0.0121
52,0.01195
53,0.0125
54,0.01215
55,0.01005
56,0.0113
57,0.01095
58,0.01015
59,0.0089
60,0.0087
61,0.00865
62,0.0074
63,0.00745
64,0.0069
65,0.00665
66,0.0053
67,0.00495
68,0.0045
69,0.00345
70,0.00335
71,0.00395
72,0.00335
73,0.00295
74,0.00195
75,0.00315
76,0.00225
77,0.0017
78,0.0026
79,0.00295
80,0.00175
81,0.0026
82,0.0025
83,0.0026
84,0.00235
85,0.0033
86,0.0029
87,0.00325
88,0.00355
89,0.0038
90,0.0049
91,0.0046
92,0.00515
93,0.0041
94,0.00595
95,0.0055
96,0.0067
97,0.0067
98,0.00765
99,0.00765
100,0.0071
101,0.0084
102,0.00735
103,0.00885
104,0.00855
105,0.00835
106,0.00815
107,0.0091
108,0.00865
109,0.0093
110,0.0097
111,0.00975
112,0.0079
113,0.00865
114,0.00935
115,0.0093
116,0.00905
117,0.0085
118,0.0097
119,0.009
120,0.0088


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_rib_gt_less_meas.dat <==
x,y
1,0.0075
2,0.009
3,0.007
4,0.006
5,0.005
6,0.0095
7,0.006
8,0.0085
9,0.0065
10,0.009
11,0.0075
12,0.0045
13,0.008
14,0.006
15,0.008
16,0.008
17,0.006
18,0.0065
19,0.012
20,0.0075
21,0.007
22,0.011
23,0.0075
24,0.0105
25,0.009
26,0.0145
27,0.0085
28,0.0125
29,0.0115
30,0.011
31,0.015
32,0.012
33,0.014
34,0.007
35,0.0105
36,0.0115
37,0.0175
38,0.0175
39,0.0135
40,0.014
41,0.0145
42,0.0185
43,0.0175
44,0.014
45,0.0115
46,0.015
47,0.0115
48,0.0155
49,0.022
50,0.0115
51,0.0125
52,0.008
53,0.015
54,0.0145
55,0.005
56,0.014
57,0.0105
58,0.009
59,0.0125
60,0.0075
61,0.0125
62,0.0055
63,0.007
64,0.008
65,0.005
66,0.0065
67,0.0025
68,0.005
69,0.004
70,0.0025
71,0.004
72,0.0025
73,0.003
74,0.0015
75,0.0025
76,0.003
77,0.001
78,0.003
79,0.002
80,0.0025
81,0.002
82,0.003
83,0.004
84,0.0005
85,0.0045
86,0.002
87,0.0035
88,0.0045
89,0.002
90,0.0045
91,0.0055
92,0.006
93,0.0055
94,0.0045
95,0.005
96,0.0095
97,0.0085
98,0.009
99,0.0075
100,0.0095
101,0.009
102,0.0065
103,0.0095
104,0.0075
105,0.009
106,0.008
107,0.0085
108,0.0085
109,0.0095
110,0.0075
111,0.008
112,0.01
113,0.0085
114,0.0085
115,0.008
116,0.012
117,0.009
118,0.007
119,0.0105
120,0.007


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/pmf_rib_gt_origin.dat <==
x,y
1,0.00830315526117289
2,0.00818338923446007
3,0.00806739583540592
4,0.0079581436291998
5,0.00785851683212888
6,0.00777127908693112
7,0.00769903860060781
8,0.0076442150392155
9,0.00760900855475862
10,0.00759537129576298
11,0.00760498172568265
12,0.00763922204228115
13,0.00769915895687237
14,0.0077855280551827
15,0.00789872192201261
16,0.00803878217026574
17,0.00820539547173576
18,0.00839789364276826
19,0.00861525779303348
20,0.00885612650064948
21,0.00911880793227723
22,0.00940129578306093
23,0.00970128886888795
24,0.0100162141628603
25,0.0103432530295489
26,0.0106793703749648
27,0.0110213463976205
28,0.0113658105969274
29,0.0117092776698017
30,0.0120481849050169
31,0.0123789306677693
32,0.0126979135543186
33,0.0130015717885544
34,0.0132864224290183
35,0.0135490999563207
36,0.0137863938170055
37,0.0139952845106892
38,0.0141729778225953
39,0.0143169368232737
40,0.014424911281111
41,0.0144949641609485
42,0.0145254949134277
43,0.0145152592942368
44,0.0144633854898533
45,0.0143693863662738
46,0.0142331676991377
47,0.0140550322871445
48,0.0138356798952525
49,0.0135762030193445
50,0.013278078509356
51,0.0129431551328005
52,0.0125736372046836
53,0.0121720644525103
54,0.0117412883259834
55,0.0112844449996113
56,0.0108049253523844
57,0.0103063422415316
58,0.00979249541678484
59,0.00926733444723034
60,0.00873492005443615
61,0.00819938426287434
62,0.00766488979151936
63,0.0071355891187557
64,0.0066155836562813
65,0.0061088834665077
66,0.00561936795204688
67,0.00515074793530373
68,0.00470652953107567
69,0.00428998019556482
70,0.00390409731154494
71,0.00355157964185379
72,0.00323480195220474
73,0.00295579306986781
74,0.00271621760743895
75,0.00251736154110349
76,0.00236012179094154
77,0.00224499990737738
78,0.00217209992331558
79,0.0021411303863219
80,0.00215141053988972
81,0.00220188057787865
82,0.0022911158521122
83,0.00241734487035726
84,0.0025784708809469
85,0.00277209680159729
86,0.00299555321393117
87,0.00324592911224772
88,0.00352010506553195
89,0.00381478842589691
90,0.00412655019488106
91,0.00445186314151682
92,0.00478714075303528
93,0.00512877659061736
94,0.00547318361883393
95,0.00581683307837607
96,0.00615629247734983
97,0.00648826228673259
98,0.00680961094044689
99,0.00711740775973618
100,0.00740895344491438
101,0.00768180780484843
102,0.00793381442541971
103,0.00816312201235635
104,0.00836820218085838
105,0.0085478635039434
106,0.00870126167298833
107,0.00882790566707573
108,0.00892765987199695
109,0.00900074213463348
110,0.00904771778343817
111,0.00906948969037692
112,0.00906728449347663
113,0.00904263514157784
114,0.00899735996354275
115,0.00893353850257583
116,0.00885348439205294
117,0.00875971558193342
118,0.00865492225408915
119,0.00854193279040439
120,0.00842367817899924


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_clean.dat <==
x,y
1,-0.000216723670989573
2,0.000218671780931521
3,-0.000221453235204378
4,0.000225134433973856
5,-0.000229803518153324
6,0.000235575128735585
7,-0.000242596977246961
8,0.000251058934696392
9,-0.000261205705372545
10,0.000273354716488364
11,-0.000287921772746164
12,0.000305458551339679
13,-0.000326708635414006
14,0.000352693434639346
15,-0.000384847914061702
16,0.000425242540408057
17,-0.000476961200829998
18,0.000544776425270656
19,-0.00063642949201212
20,0.000765298474717211
21,-0.00095371479158401
22,0.00126064581334
23,-0.00177985401064373
24,0.0028404793632127
25,-0.00422865877748287
26,0.114504832087815
27,0.395855006220434
28,0.706498955753949
29,1.13907607216345
30,1.66928025562469
31,2.41535509739245
32,3.37113545515245
33,4.46617105718949
34,5.66388991333784
35,7.06688149604757
36,8.76395891312792
37,10.4289643652537
38,11.6621797641552
39,12.4657042266994
40,13.2609073397918
41,14.6260782830109
42,16.6445761046976
43,18.7137930868899
44,20.4635943041872
45,22.0379787918611
46,23.5252962170287
47,25.0634773356076
48,26.7740325396759
49,28.4274924034338
50,29.7452200475587
51,30.6735095470459
52,31.7343218748149
53,33.1712215728652
54,34.5699141853844
55,35.6978212685231
56,36.3152694452989
57,36.181744490708
58,35.1800735754855
59,33.4103429135311
60,31.2597690933687
61,29.6891914378301
62,29.2898974236444
63,29.474755609986
64,29.5685934736714
65,29.5071085216374
66,29.5776667132275
67,29.9728348559192
68,30.6196511418626
69,31.0572382962402
70,30.7075240266893
71,29.7057302169361
72,28.9470233695046
73,28.5493773817935
74,28.0080810818093
75,27.4823714884668
76,27.4869987640667
77,27.7171774137381
78,27.2036941469476
79,25.8785427393796
80,24.4187361404439
81,23.2870647222132
82,22.8076008187289
83,23.078591720082
84,23.9321122994138
85,24.9668060050785
86,25.3271426558972
87,24.5743510461321
88,23.4858299116964
89,22.8053375584072
90,22.3311680860403
91,21.6676110609694
92,20.7867733535822
93,19.8071344101456
94,18.4586718649441
95,16.6834450222993
96,14.8214359766516
97,13.0697667145272
98,11.6142972667589
99,10.246642421202
100,8.79333829312693
101,7.59295166237982
102,6.67113100695257
103,5.69280575683713
104,4.57731206162997
105,3.41474127184119
106,2.26607078198849
107,1.25109546409609
108,0.537545842777371
109,0.213252688013849
110,0.134437149458699
111,0.0299809555607947
112,0.000538559934649788
113,-0.00049154016170562
114,0.0317118494202865
115,0.0348337261592362
116,-0.00245632815131181
117,0.00194922377653993
118,-0.00140114847395958
119,0.00109199978574468
120,-0.000871172455812296
121,0.000739759917718959
122,-0.000626635256277111
123,0.000555415838337017
124,-0.000489092311532485
125,0.000446750297288271
126,-0.000402994646666293
127,0.000374726486416383
128,-0.000347023403353109
129,0.000324999089726772
130,-0.000306339712660287
131,0.00029047266447805
132,-0.000276925266064007
133,0.000265329758521854
134,-0.000255398545723954
135,0.000246905113538262
136,-0.000239670145371819
137,0.000233551409894492
138,-0.000228436348998919
139,0.000224236623123692
140,-0.000220884104735918
141,0.000218327970782931
142,-0.000216532656283384
143,0.000215476510839732
144,-0.000215151060158366
145,0.000215560822264372


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_clean2.dat <==
x,y
1,-8.83863960113977e-05
2,8.89201062567838e-05
3,-8.96198311805345e-05
4,9.04899195947365e-05
5,-9.15368695396205e-05
6,9.27694948517253e-05
7,-9.41991707053898e-05
8,9.58401715496552e-05
9,-9.77101218704221e-05
10,9.98305871430828e-05
11,-0.000102227844410302
12,0.000104933885156117
13,-0.000107987725173208
14,0.000111437125024398
15,-0.00011534087405852
16,0.000119771883999729
17,-0.000124821603082804
18,0.000130607466661265
19,-0.000137294959430803
20,0.000145462444959989
21,-0.000151213042333509
22,0.000167634192822033
23,-0.000173814971410502
24,0.000190960759818637
25,-0.000204188031334663
26,0.000212497491621915
27,-0.000210824828726277
28,-0.00081133799692658
29,0.00776435591030822
30,0.0823011421691473
31,0.295093556734286
32,0.777652991105235
33,1.76179534191372
34,3.35060755165674
35,5.14515963298716
36,6.50813173106258
37,7.63669053425168
38,9.22013177326328
39,11.2990255812908
40,13.5214173597543
41,15.593729116243
42,17.4292330391442
43,19.0868343757786
44,20.3444880442395
45,21.1214724806104
46,22.0812854425653
47,23.9091857648715
48,25.7963402837116
49,26.3546049230964
50,26.1204900090184
51,26.5542630730551
52,27.4812632891735
53,28.2212131020744
54,29.2643309142415
55,30.5569955307852
56,31.1931720329064
57,31.351972054149
58,31.8584281223393
59,32.7394640832465
60,33.7353811441075
61,34.9269937837379
62,35.7668569956773
63,35.6568914995871
64,35.4163936341211
65,35.7577183796633
66,35.707905006768
67,34.1008616211868
68,31.4602988463203
69,29.337980340738
70,28.2315748502808
71,27.5589431332826
72,26.9026163672043
73,26.0700541552253
74,25.1226193243891
75,24.6232933816285
76,24.8180460050996
77,25.2796206671089
78,25.3261078614431
79,24.4883965776601
80,23.2886527083785
81,22.733728927381
82,22.8911395967213
83,22.9776666246947
84,22.577752900887
85,22.0504422768227
86,21.6603729831132
87,20.8088056736231
88,18.89860580353
89,16.9701144368998
90,16.735690870122
91,18.0290189170632
92,19.5260030664895
93,20.3710715006165
94,19.9507114245177
95,18.579219242119
96,17.2245939071238
97,15.8766007624303
98,14.3151055321067
99,12.7953895632998
100,11.3038830085645
101,10.0345266352152
102,9.22882905400918
103,8.29847116660781
104,7.0240529118488
105,5.9846568809314
106,5.16407108758288
107,4.14883114478801
108,3.0861516081064
109,2.36806358644204
110,1.98871685188674
111,1.70558509564577
112,1.41162315438501
113,1.02416889285963
114,0.546515856818094
115,0.172366318753472
116,0.0268987906631745
117,0.00170670013547445
118,-0.000755472523932134
119,0.000373757850978862
120,-0.000278364479614801
121,0.000234421004135142
122,-0.000196126605201312
123,0.000177174850540802
124,-0.000155841075290726
125,0.000146433798719861
126,-0.000133390161624019
127,0.000125981745808439
128,-0.000119149796201745
129,0.000113526372341598
130,-0.000108840782604535
131,0.000104909047323957
132,-0.000101594956568614
133,9.8795323487303e-05
134,-9.64307392987129e-05
135,9.44393320011298e-05
136,-9.27724224520086e-05
137,9.13914386975266e-05
138,-9.02656860518855e-05
139,8.93707145810431e-05
140,-8.86871103821524e-05
141,8.81995950151202e-05
142,-8.78963521260941e-05
143,8.77685263009464e-05
144,-8.78098545735897e-05
145,8.80164039577944e-05


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_clean_h.dat <==
x,y
1,-0.0188724231514643
2,-0.0451635555458463
3,0.0548938334062437
4,0.0246568803024813
5,-0.100790319253376
6,0.0281707112876666
7,0.148843080731465
8,-0.00435503803944631
9,-0.00318578636975009
10,0.150395836971559
11,0.0223902338604279
12,-0.11473792963516
13,0.00704758497505312
14,0.0630544229733531
15,0.0508132571939062
16,0.130350069921211
17,0.153544938997854
18,0.179795748613329
19,0.226875366959812
20,0.0896104860444313
21,-0.0322960795186794
22,-0.03695825377568
23,-0.178528985380068
24,-0.239153366892339
25,-0.175101330135528
26,-0.413302358782915
27,-0.442444955093076
28,0.331527826827369
29,1.05652109189688
30,0.968935980446531
31,0.318288202716533
32,-0.403527325899811
33,-0.4377901685288
34,0.102605740877474
35,-0.309406164470992
36,-1.67936185764201
37,-1.98965842254663
38,-0.308766825037472
39,2.42216366615867
40,4.10766856726046
41,3.35537331882357
42,2.19183096735823
43,2.19915506845785
44,0.345516351017102
45,-3.81782006509634
46,-4.88862088976898
47,-1.89200809763174
48,-0.469744999804471
49,-2.51606180932354
50,-3.03603361807483
51,2.54760449811026
52,10.5972140469156
53,12.0354122699805
54,6.16876186743387
55,0.166949148132391
56,-7.12261158494651
57,-20.0142172011023
58,-30.0401067141424
59,-27.183269882518
60,-15.6445065678808
61,-5.84040119151395
62,2.63254439940757
63,23.6678955579052
64,52.3831743264561
65,55.1290869498322
66,41.4499585092025
67,43.5943505532916
68,-31.1288396690018
69,-228.690678677933
70,-169.730464514953
71,556.845636508595
72,1494.73395886063
73,1647.65741303298
74,877.731236930174
75,71.9267142506827
76,-168.506816472137
77,-83.0297180981822
78,-15.294070108419
79,20.5682832104888
80,53.3743074929806
81,40.5198804924991
82,6.90922916807744
83,-1.65316196007313
84,-5.34968368642209
85,-21.4199665889157
86,-24.9352043356084
87,-6.26058794548419
88,10.0679229968355
89,5.17862205601272
90,-10.0063100566893
91,-14.9256168132747
92,-10.5685511707726
93,-11.585619299889
94,-16.3058859078824
95,-11.921167040442
96,0.254857962190274
97,7.3027006292165
98,4.31191667803915
99,-0.47150057362516
100,1.52093989725321
101,6.43833078884792
102,5.72617866071587
103,1.50854075555452
104,0.577363516419442
105,1.64788095549592
106,1.40802375671482
107,1.58654887669975
108,2.95324920526283
109,3.26085062670512
110,2.08808792072622
111,0.924425550782255
112,0.56708010458351
113,0.747176590498621
114,0.848913522099791
115,0.879496596798647
116,1.04232217458321
117,0.864741872812945
118,0.376184131578973
119,0.205349021716669
120,0.0818039906789937
121,-0.249826039153277
122,-0.203489099047549
123,0.161150296438923
124,0.269556538464426
125,0.104271997898411
126,-0.261574293336665
127,-0.518173653303544
128,-0.162337566235188
129,0.255499092535658
130,0.0731250022888109
131,-0.10647313140024
132,0.00442969065360319
133,-0.119872251200837
134,-0.237001911672765
135,0.0274050371479438
136,0.17553307404773
137,0.0326632185049062
138,-0.0224218797292687
139,-0.00880760443713502
140,-0.0494166833899934
141,-0.0484187497328977
142,-0.0313792155291291
143,-0.0174248990414315
144,0.024590358463685
145,0.0116095713632836


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_clean_h2.dat <==
x,y
1,0.00234735188973595
2,-0.00640463198048236
3,0.00346705575958595
4,0.00362804511386308
5,-0.00901429861813363
6,-0.00762673273493436
7,-0.00324155270119852
8,-0.00570231408356467
9,0.0128796014716667
10,0.0310921634376754
11,-0.0183628308683866
12,-0.0982823515119601
13,-0.0842819192736108
14,0.0168384473078284
15,0.0559526591321522
16,0.0188790862503543
17,0.0928553281750373
18,0.305196933152691
19,0.339651441976396
20,0.00599913906676053
21,-0.335991226204942
22,-0.228725914271277
23,0.267002116316519
24,0.818015981060224
25,1.12910527517056
26,0.631514482695439
27,-0.891604404062761
28,-1.8867532874487
29,-0.418312237925548
30,2.37187936976169
31,3.26476890629644
32,1.84522512058296
33,0.346356980316753
34,-0.971973587139347
35,-2.99210971320781
36,-3.75762888530659
37,-1.8012346671057
38,-0.904286076220184
39,-4.31164824414603
40,-7.64657846316126
41,-4.91253580818228
42,2.32176545975315
43,8.10955214908626
44,10.1576427183676
45,9.53144762982604
46,7.15400079007087
47,5.12410971073416
48,6.57505947248755
49,9.91935746635803
50,9.12374142215772
51,4.7376421049245
52,5.90344115056014
53,13.5119795760558
54,13.7082639720826
55,-0.518301489953498
56,-16.65126776955
57,-22.1829143125895
58,-17.3196198543192
59,-4.67019799923421
60,8.15295189150472
61,4.7932007648783
62,-13.5330751401781
63,-28.5942984168291
64,-47.6362477882011
65,-72.7601854988627
66,-40.3271140151022
67,60.457993166852
68,62.0591348659807
69,-104.550734631553
70,-72.8067869712039
71,549.246178154443
72,1404.23142451103
73,1608.73146846648
74,912.940849898302
75,54.7788420502051
76,-255.76866423387
77,-128.998801947901
78,-23.8654500881587
79,-45.3470876739019
80,-45.6485547125249
81,-8.66685762552614
82,-8.97775081740464
83,-29.112360383003
84,-21.2998382560397
85,-0.255680042619591
86,13.164137947535
87,25.27010579056
88,27.8496164471641
89,10.1143569079234
90,-7.731451600755
91,-9.89702579696904
92,-11.0522992008128
93,-15.6811806359213
94,-6.21931584133745
95,13.6662688602622
96,18.2545158589592
97,4.80742408690832
98,-6.28266296460634
99,-8.47661133125202
100,-9.43447150967383
101,-8.37978549869706
102,-1.84832606182452
103,2.93212346840479
104,0.353474203081867
105,-2.4633239229432
106,0.70240126941347
107,4.39494579458543
108,2.41168676649211
109,-2.19940643088591
110,-3.50585505176496
111,-0.838275948622593
112,2.52475731827899
113,3.79389759004535
114,2.48504395157321
115,0.288985206042808
116,-0.754344369277824
117,-0.503640801577654
118,-0.282991804633811
119,-0.584868503084961
120,-0.6478954839034
121,-0.0216923872012877
122,0.705183622347082
123,0.793530505744463
124,0.31107521441203
125,-0.0709816622444375
126,-0.0380827623093568
127,0.079042339136954
128,0.020170071060019
129,-0.0362786845275817
130,0.0247794399658242
131,0.0421573577713608
132,-0.0221050075071908
133,-0.0286665902764867
134,0.0233651682854231
135,0.0381055470187849
136,0.0252211299908999
137,0.0172667887941131
138,-0.00327841212405952
139,-0.0151101924559119
140,0.00632587398950851
141,0.0166673676323212
142,-0.00102556894835468
143,-0.00124588988279895
144,0.0128497490601723
145,0.00195671885594179


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_noise.dat <==
x,y
1,-0.0795224461444631
2,-0.0730631661633144
3,3.15485140425395
4,0.609626829941584
5,-1.13305803864575
6,-2.84985153871073
7,1.00057985952622
8,-3.09861107318231
9,-6.55357594072306
10,7.06871604506813
11,3.15503377704293
12,3.24336158352939
13,2.05722780651788
14,-0.50216856062818
15,3.34960242175206
16,5.88777716611218
17,-4.72458094300509
18,-2.24973423554155
19,0.233231811304784
20,-8.44695590267143
21,0.450739775669656
22,1.48951860833176
23,2.14547620143659
24,-0.194616304298277
25,-5.24481855311457
26,-2.28721071485725
27,10.0625085740514
28,4.76755880724298
29,-7.9557750065335
30,5.63937313548866
31,3.42582205359374
32,7.94686020068696
33,6.37520312060721
34,15.1974560489411
35,2.09889951091395
36,7.88910282561445
37,15.0757781063344
38,21.0872278079855
39,15.2421903921344
40,21.5819153297101
41,23.1034862092104
42,22.1469439323492
43,23.1382224458333
44,14.8185145230662
45,25.6774115959424
46,29.7333555444873
47,23.1146342058155
48,14.0210217009792
49,37.1879521364684
50,34.9413265981074
51,27.3006247327565
52,30.0275798290052
53,31.2562584103219
54,36.443095154176
55,35.3470208503884
56,40.6984130683276
57,43.5812014193988
58,31.9991283851052
59,37.0832984322396
60,33.3554281872103
61,32.3574021882287
62,23.5195326474328
63,24.6399039289906
64,37.9664823462779
65,31.0791896882085
66,21.4281432314126
67,28.7943788364457
68,19.4451584664619
69,26.2773236595483
70,32.7463585773288
71,21.6573935502475
72,26.1830257321143
73,37.348510876486
74,26.0147020491702
75,29.3969176419213
76,13.5008634665309
77,21.9104994581591
78,30.7233823786648
79,22.5953578131076
80,30.2853965172475
81,26.6758720629675
82,27.9751722976844
83,20.4974051779821
84,18.1131464953759
85,28.5991912570973
86,25.618518060879
87,18.3613256205186
88,24.8932377684152
89,28.1951723800314
90,25.3316831488315
91,13.770399483426
92,23.4846807259938
93,22.1822425207083
94,26.0179304932993
95,18.6683026610661
96,24.0448161235107
97,15.4831787183255
98,8.63937840802725
99,12.4458546756482
100,11.4940218141528
101,9.05812210210616
102,4.28658534170546
103,-1.00728449138961
104,7.18292282937535
105,13.1581819942411
106,5.49597301155347
107,-6.2987812801609
108,2.86333962672615
109,1.42853700631987
110,-1.86065820369802
111,4.70450793474358
112,-1.32964403147271
113,3.19289649041886
114,-4.50442133815407
115,4.90299465006509
116,1.94818245392599
117,12.9319618051468
118,-4.73659760690179
119,11.8107242785955
120,-7.57430296744809
121,-1.93563841405198
122,-2.06544398619465
123,-6.83807092922923
124,1.43078020579375
125,-4.02396240443839
126,-0.0556703054699824
127,2.95844190300896
128,-4.40890895278052
129,-4.60283313818454
130,-6.48840807333609
131,-2.4943677604026
132,5.37591703554927
133,-4.17620255017938
134,3.07870680831856
135,-3.84703605180238
136,-4.48700626599755
137,8.28653085658122
138,0.650812601897363
139,3.06805809026197
140,2.74898028822184
141,-3.75101493795054
142,-4.88791490691481
143,3.15983023549042
144,2.86074105219167
145,0.143788372780499


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_noise2.dat <==
x,y
1,-8.0130127549839
2,0.0567860070615416
3,4.56395282004758
4,2.59779448138468
5,-0.155065117439896
6,4.14471026091638
7,-1.27365026187092
8,-8.4113156400725
9,-4.34055911282808
10,-4.42598681282369
11,-8.3848896495807
12,-6.86374230559306
13,8.94426545561547
14,-2.43865027378628
15,-9.11106201698698
16,7.2850228712062
17,2.37922054899303
18,-1.70169076684875
19,-14.1024810968711
20,-0.328442016071839
21,0.112624003484531
22,-2.17450489345082
23,13.1508526203349
24,11.8335385195486
25,-3.08399966007756
26,-2.41707757917521
27,-1.44493486839718
28,6.26711008347081
29,-7.12628530883359
30,-4.72387015255058
31,-8.83986516462459
32,-0.166514899430015
33,7.08350243746682
34,2.84648122094061
35,5.99400154570388
36,19.5623010115386
37,1.38845436043189
38,4.47312690267192
39,17.4251349573889
40,12.5983257726624
41,19.6718605822868
42,16.6713949003301
43,20.0162916674822
44,13.7621182204158
45,27.1736364718167
46,16.3242575347323
47,31.895372148983
48,35.6420221631342
49,26.7398713584042
50,40.9769474950198
51,8.49488480004051
52,29.4510002822206
53,26.8989861627143
54,27.6379565705702
55,31.1229960529281
56,25.9025365728063
57,35.0945975866307
58,16.9297056581514
59,30.4044432451497
60,35.5462526361229
61,33.7622789245364
62,22.4164793480794
63,36.6241992014364
64,44.4926743457335
65,37.0252804554499
66,37.9471618551429
67,23.5737080242364
68,38.0479465202226
69,16.8448440316697
70,22.2822753436315
71,21.2182127913183
72,27.6261446328644
73,30.1657681551325
74,30.0096430442896
75,35.3605362835326
76,30.1100683535451
77,14.2984837143953
78,21.7012958753773
79,40.0474718262816
80,21.0654466412644
81,24.554798042223
82,37.0096661235505
83,19.1221658148218
84,12.6480764250113
85,18.7149487048035
86,11.2186534423679
87,31.390554552375
88,21.9064571862948
89,20.6165610655825
90,43.3788546376454
91,20.844965178482
92,11.8732465801315
93,32.5000657873558
94,22.809172625895
95,15.2826807307028
96,17.4980982823194
97,16.9711850952738
98,18.9534157273967
99,0.547066393901973
100,12.6265124756129
101,-2.3421594986541
102,10.7216040310046
103,21.5668894114832
104,5.74947351637851
105,14.8439361321999
106,10.1595157892319
107,10.7017816356414
108,5.26312207562417
109,5.20524332849983
110,-10.7224096213246
111,-4.59110925362545
112,2.32661921981061
113,-13.4042052841662
114,9.43490317326596
115,-4.79741123113448
116,-19.0843389486946
117,-1.45787348123567
118,-10.0300021035049
119,-2.06692188284277
120,-8.37321449887476
121,-2.31662697678761
122,5.89097605531649
123,-6.8761845606012
124,-7.13739364471816
125,4.28799446898586
126,3.19361332047325
127,2.06708360048441
128,-7.81012007936284
129,2.18254846613826
130,-6.21136732665057
131,-5.35600465228692
132,5.38396676053898
133,-10.2468601264787
134,3.06873480149079
135,-1.67155048855559
136,4.8182023459847
137,-11.3923226440758
138,-3.52301825475348
139,-2.79787700222075
140,2.71685638318425
141,18.0316969428707
142,-2.55753062652588
143,3.56607630415725
144,-0.70384685549132
145,4.79135456216725


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_noise_h.dat <==
x,y
1,65.8555300114197
2,35.8435808023988
3,-63.216439415572
4,49.1346925057873
5,47.4659405765582
6,56.6430878765228
7,-73.6020641216685
8,-119.469934029987
9,47.7132439479818
10,-38.7941274037098
11,-23.413837074772
12,54.1815051758991
13,-6.5398523778564
14,37.1419904458894
15,79.4012637653989
16,68.2138432251282
17,-2.27401583328171
18,-39.7886118262598
19,-5.54678959212245
20,39.1068694840567
21,52.4725017751483
22,5.74302026869807
23,-11.1265036902954
24,-41.9201908271556
25,-8.96839962110025
26,-81.777998595595
27,-125.277884760255
28,-48.393187697478
29,98.1714283604967
30,-23.3881567081139
31,63.4954092600692
32,-64.9214807646164
33,36.7917880029988
34,8.38140060698694
35,-1.67491521748258
36,-4.79758272083588
37,1.388561296603
38,-98.6374713404433
39,-15.0742297401545
40,-8.21270101306014
41,49.283079277791
42,-74.2296762406618
43,39.223761987633
44,-28.4744539462874
45,-30.7720046922606
46,64.1795252501625
47,35.824397585764
48,-54.124270625462
49,13.8952930314484
50,127.329966659594
51,8.13287975332355
52,63.9103165771184
53,16.1611119155924
54,70.6324496658408
55,-131.631808865412
56,-6.00129412778935
57,-175.732517481336
58,-4.24608581549382
59,-29.020116934973
60,41.4741285969365
61,6.96266619915996
62,43.5163455071748
63,-47.7201760276677
64,47.3564916649615
65,70.5799877913788
66,68.8670988443575
67,63.1022701980176
68,-43.7289654485511
69,-304.236431697853
70,-140.594601468698
71,640.404182918241
72,1466.01863306405
73,1596.95841178406
74,860.900682472101
75,60.4953381159447
76,-64.3050969879225
77,-134.358069273979
78,-93.7476452951513
79,-26.5569197813662
80,153.065724785201
81,145.204586788154
82,4.70064558166057
83,-57.7511085787014
84,78.5770897389887
85,-32.3986743195353
86,24.8745028429414
87,16.7904254776237
88,-84.1392817648543
89,-17.2942774024753
90,-81.6658221686707
91,35.818791921388
92,27.5029944538935
93,-14.7228955771129
94,-79.4619016758939
95,-8.7999988187207
96,71.2660905725829
97,31.4915807757121
98,111.117783454649
99,2.73056382842463
100,-22.3320521992677
101,-59.6742453632164
102,70.3233674610712
103,-0.634844598648004
104,-50.1118217559749
105,4.21519344810127
106,-105.923699116012
107,144.285409450786
108,46.8733102304396
109,-189.725137095946
110,44.0671632532806
111,-63.5467936812431
112,-44.2236226767211
113,-50.9429673183887
114,112.775049599446
115,-35.3069180897421
116,-92.5769963154247
117,35.7969695959719
118,-31.3672716724997
119,-20.6233579157039
120,75.7879847783459
121,0.99473258081872
122,-61.637597197337
123,9.40676354346192
124,79.4858075507696
125,3.97445411964036
126,59.0103633830325
127,-126.236654424709
128,95.3683499886434
129,-75.0659154531518
130,20.1290407199076
131,3.54160979884665
132,43.0401609555241
133,-83.0651144636521
134,24.3639174781269
135,51.891462831474
136,49.34540213791
137,1.53771673098928
138,-59.8805100179825
139,35.3116202943376
140,-31.5334731832107
141,29.0171395094782
142,10.4460242089327
143,107.690165365834
144,-130.811737821429
145,-28.2630451347595


==> 2DtomoGAN journal_final_revision_submitted_arXiv/figs/pdf_imgs/rib_proj_noise_h2.dat <==
x,y
1,13.1764418204564
2,0.615162034338251
3,-33.9711482418464
4,38.368182495193
5,54.1800513989484
6,-89.3876117392727
7,7.06959862785233
8,-85.1463407458829
9,245.96385452874
10,121.053030714268
11,93.1247395984253
12,-129.734493279146
13,-117.385977443849
14,170.694404892865
15,77.6769498667825
16,-5.22176466284569
17,77.3778974903256
18,-126.048862558615
19,-225.874040233496
20,-42.0261830203886
21,49.5855843156571
22,60.1882936737127
23,-23.335998338356
24,122.050177155107
25,124.124906276113
26,71.6299624016621
27,-17.7604145899585
28,-73.4398323900212
29,166.647517362608
30,-67.6978823514672
31,73.4328770960888
32,31.0495021535655
33,-142.557722378024
34,40.9400408200935
35,-71.0068654052071
36,-107.261674808232
37,56.9930083149787
38,28.8481777717382
39,15.5170879081198
40,-15.7470290761642
41,90.4213777891436
42,-119.392292325936
43,-15.3484721046437
44,3.25579606481732
45,-50.2195906100587
46,-31.7561964713211
47,-30.4431800634252
48,-33.995385115704
49,75.0474210955433
50,48.8837421698538
51,-126.831355339981
52,1.97268308856465
53,-67.6974362275038
54,89.1913956323358
55,148.624345083594
56,120.167773195563
57,-20.1233330471775
58,36.5906375431162
59,-81.0752244578314
60,58.8454149478871
61,-5.86130614465054
62,-180.217691822299
63,-200.516179976894
64,-74.2017142648266
65,53.8348291418757
66,-78.3629353023311
67,116.198241815154
68,43.8935691893613
69,-64.7597272252664
70,-268.068034858449
71,466.875924461194
72,1483.49989848515
73,1555.12564516077
74,959.113620373247
75,161.63354019967
76,-236.884429851493
77,-133.642114589262
78,53.3689960070868
79,1.67874581902889
80,-175.463029046883
81,40.4703822020023
82,117.506337325965
83,26.2669593192376
84,47.9830771142986
85,8.11963390417917
86,-72.3353641629384
87,49.4214948960206
88,143.234569926241
89,-89.2085083502669
90,159.767110093317
91,79.1228614941314
92,137.382543116093
93,3.37165494715866
94,33.0419473746435
95,137.770390498725
96,52.1004612573681
97,-54.7493898830525
98,2.28730346062096
99,41.18880937891
100,-138.956757082971
101,48.8143901979885
102,61.4510594796098
103,77.4604774888071
104,52.2493847431874
105,-41.694288390661
106,39.1109552739476
107,-4.72546102911529
108,113.948712554896
109,36.0607181189519
110,-147.164090969657
111,-119.221504390309
112,-75.4188959193704
113,-276.781936109327
114,-47.6047803872542
115,-36.8964697106883
116,105.55598884502
117,-20.7277406914945
118,12.5585424897885
119,-35.1549361577574
120,-73.7291408596967
121,-170.366426441933
122,59.3214172124459
123,188.984466071043
124,49.5556662719819
125,11.3276749716418
126,102.188095699153
127,129.10433998084
128,29.1467395447102
129,-15.2880057972542
130,-5.30716552127763
131,-40.5903444989561
132,-104.973466073276
133,154.913841899486
134,10.6289578888234
135,46.6080648130496
136,46.503673093724
137,-19.6876567089762
138,-83.756620785188
139,-166.756931267453
140,1.26574594515075
141,-82.0696928826071
142,-24.0669172903521
143,-24.7280925771115
144,14.5325509345087
145,-64.3976092663893


==> figs/ev_imgs/chest_clean_unknown_flip_pmf_est_100k.dat <==
x,y
1,0.008227339
2,0.007560842
3,0.007068203
4,0.006480384
5,0.005981951
6,0.005443754
7,0.004921588
8,0.00450888
9,0.004102726
10,0.00376273
11,0.003452008
12,0.003272862
13,0.003194768
14,0.003211892
15,0.003276276
16,0.003389703
17,0.003543298
18,0.003727839
19,0.003900959
20,0.004104483
21,0.004236472
22,0.004566093
23,0.005428193
24,0.006772107
25,0.0082707
26,0.01002609
27,0.01081763
28,0.01067215
29,0.01041265
30,0.01087142
31,0.01263731
32,0.01379137
33,0.01422644
34,0.01451892
35,0.01513044
36,0.01516121
37,0.01472567
38,0.01431457
39,0.01408644
40,0.01363852
41,0.01353334
42,0.01313655
43,0.01258794
44,0.01207741
45,0.01201605
46,0.01230268
47,0.01269877
48,0.01312424
49,0.0132516
50,0.01310959
51,0.01228363
52,0.01097372
53,0.01008958
54,0.009614887
55,0.009585073
56,0.009613693
57,0.009665749
58,0.009567653
59,0.00936719
60,0.009128743
61,0.008721731
62,0.00829339
63,0.008016442
64,0.007879286
65,0.007861605
66,0.007852498
67,0.007855283
68,0.007670106
69,0.007188338
70,0.006305343
71,0.005374803
72,0.004482698
73,0.003743618
74,0.003206463
75,0.002799196
76,0.002478527
77,0.002250055
78,0.002111216
79,0.002053096
80,0.002031714
81,0.002042505
82,0.002133527
83,0.002305212
84,0.002510617
85,0.002727344
86,0.002970197
87,0.003198334
88,0.003440589
89,0.003733662
90,0.004028644
91,0.004329479
92,0.004662331
93,0.004974098
94,0.00535076
95,0.00576359
96,0.006258681
97,0.006901682
98,0.00770655
99,0.008660411
100,0.009695569
101,0.01063047
102,0.01146153
103,0.01205568
104,0.01257705
105,0.01293933
106,0.01299219
107,0.01320672
108,0.01361878
109,0.01415627
110,0.0145314
111,0.01460056
112,0.01462174
113,0.0144233
114,0.01396319
115,0.01337315
116,0.01259511
117,0.01172956
118,0.01079954
119,0.009968661
120,0.009021542


==> figs/ev_imgs/chest_clean_unknown_flip_pmf_est_200k.dat <==
x,y
1,0.008146611
2,0.007583495
3,0.007112059
4,0.00640531
5,0.005885806
6,0.005348407
7,0.004718175
8,0.004277702
9,0.003854118
10,0.0034879
11,0.003184424
12,0.00303292
13,0.003023709
14,0.003098556
15,0.003298438
16,0.003554976
17,0.003795133
18,0.004045675
19,0.004238707
20,0.004304913
21,0.00427137
22,0.004450747
23,0.005297702
24,0.006525491
25,0.007956343
26,0.01007381
27,0.01089965
28,0.01043095
29,0.009706121
30,0.01039194
31,0.01279544
32,0.01395436
33,0.01404159
34,0.01420592
35,0.01499619
36,0.01501467
37,0.01495393
38,0.01455438
39,0.0143214
40,0.01376403
41,0.01357941
42,0.01317083
43,0.01243459
44,0.01188324
45,0.01189669
46,0.01200719
47,0.01240242
48,0.01274701
49,0.0127812
50,0.01278976
51,0.01212629
52,0.01071047
53,0.009785481
54,0.009473269
55,0.009521036
56,0.009692986
57,0.009780506
58,0.009726335
59,0.009434124
60,0.00896795
61,0.008416769
62,0.007810861
63,0.007494611
64,0.007519709
65,0.00759836
66,0.007738783
67,0.00786217
68,0.00791698
69,0.007684446
70,0.006891032
71,0.005775039
72,0.00474102
73,0.003902243
74,0.003286635
75,0.002857392
76,0.002509802
77,0.002276937
78,0.002107699
79,0.002006567
80,0.001910693
81,0.001851063
82,0.001891264
83,0.002046674
84,0.002261599
85,0.002511839
86,0.002809717
87,0.003081885
88,0.003380534
89,0.003757604
90,0.004131306
91,0.004511493
92,0.004898812
93,0.005254413
94,0.00556207
95,0.005876685
96,0.006235047
97,0.006839416
98,0.007669235
99,0.008748626
100,0.009899094
101,0.01085119
102,0.01176719
103,0.01233383
104,0.01283352
105,0.01318985
106,0.01333613
107,0.01356435
108,0.01424642
109,0.01492833
110,0.01506359
111,0.01507107
112,0.0150208
113,0.0147267
114,0.0140776
115,0.01334866
116,0.01253795
117,0.01168073
118,0.01095152
119,0.01002807
120,0.009002502


==> figs/ev_imgs/chest_clean_unknown_flip_pmf_est_20k.dat <==
x,y
1,0.007734557
2,0.007703371
3,0.007719573
4,0.007759673
5,0.007806767
6,0.007820463
7,0.007785602
8,0.007713632
9,0.007629072
10,0.007536508
11,0.007428648
12,0.0073428
13,0.00722231
14,0.007080396
15,0.006887661
16,0.006707636
17,0.00658003
18,0.006523279
19,0.006499202
20,0.006558386
21,0.006745077
22,0.006981586
23,0.00732423
24,0.007696637
25,0.008168992
26,0.008757431
27,0.009506061
28,0.01036772
29,0.01133205
30,0.01226205
31,0.01284181
32,0.01315527
33,0.01307097
34,0.01276182
35,0.01244554
36,0.01217776
37,0.01193894
38,0.01166651
39,0.01142789
40,0.01126211
41,0.01102314
42,0.01091278
43,0.01081616
44,0.0107316
45,0.01065213
46,0.01061552
47,0.01061109
48,0.01059202
49,0.0106903
50,0.01075782
51,0.01082735
52,0.01088494
53,0.0108295
54,0.01074114
55,0.01058712
56,0.01041924
57,0.01024195
58,0.01010159
59,0.009934925
60,0.009789917
61,0.009640955
62,0.009399173
63,0.00913704
64,0.008866572
65,0.00855229
66,0.008239567
67,0.007901445
68,0.007584423
69,0.007298073
70,0.007030521
71,0.006733255
72,0.006426399
73,0.006125354
74,0.005830138
75,0.005586346
76,0.005381065
77,0.005186957
78,0.005033467
79,0.004911716
80,0.004865894
81,0.004856394
82,0.004904084
83,0.005001322
84,0.005124921
85,0.005236068
86,0.005348334
87,0.005472696
88,0.005609911
89,0.005723855
90,0.005865447
91,0.006035399
92,0.006206112
93,0.006391255
94,0.006594848
95,0.006815244
96,0.00704932
97,0.007297743
98,0.007575282
99,0.00784489
100,0.008094409
101,0.008336092
102,0.008533507
103,0.008701249
104,0.008822924
105,0.008894393
106,0.008869452
107,0.0087767
108,0.008665169
109,0.008528586
110,0.008482109
111,0.00842835
112,0.008379974
113,0.008280951
114,0.00820447
115,0.008095725
116,0.008035245
117,0.007961586
118,0.007913068
119,0.007838072
120,0.007784005


==> figs/ev_imgs/chest_clean_unknown_flip_pmf_est_40k.dat <==
x,y
1,0.008215011
2,0.00793835
3,0.007702563
4,0.007489748
5,0.007266253
6,0.007023856
7,0.006791699
8,0.006551045
9,0.006280398
10,0.005910142
11,0.005543004
12,0.005221224
13,0.004898658
14,0.004606258
15,0.004346776
16,0.004163674
17,0.004047759
18,0.003965705
19,0.003934819
20,0.003972731
21,0.004060589
22,0.004299365
23,0.004732177
24,0.00535644
25,0.006167318
26,0.007251376
27,0.008552253
28,0.01002392
29,0.01167002
30,0.01343658
31,0.01546368
32,0.01689772
33,0.0176783
34,0.01799672
35,0.01770874
36,0.01685398
37,0.01565038
38,0.01455397
39,0.0137761
40,0.01307013
41,0.01270884
42,0.01246366
43,0.01224851
44,0.01210039
45,0.01209394
46,0.01216007
47,0.01219506
48,0.01233891
49,0.01241185
50,0.01244094
51,0.01235251
52,0.01202695
53,0.0116822
54,0.01129129
55,0.01094735
56,0.01060833
57,0.0102344
58,0.009734251
59,0.009225957
60,0.008711574
61,0.008146268
62,0.007573119
63,0.007068296
64,0.006604824
65,0.006182937
66,0.005777811
67,0.005410919
68,0.005048224
69,0.004686956
70,0.004302416
71,0.003948716
72,0.003623338
73,0.00332786
74,0.003082567
75,0.002881639
76,0.002721614
77,0.002593464
78,0.002514177
79,0.002479523
80,0.002512002
81,0.002589658
82,0.002717057
83,0.002895121
84,0.003069475
85,0.003244099
86,0.003446625
87,0.003657699
88,0.003865507
89,0.004111219
90,0.004380603
91,0.0046763
92,0.005007959
93,0.005388537
94,0.005829023
95,0.006333342
96,0.006915603
97,0.007615188
98,0.008364291
99,0.009150226
100,0.009922756
101,0.01061246
102,0.01124577
103,0.0117059
104,0.01206332
105,0.0121863
106,0.01220758
107,0.01223315
108,0.01222107
109,0.0123444
110,0.01241936
111,0.01241618
112,0.01214975
113,0.01189912
114,0.01142097
115,0.01091732
116,0.01041312
117,0.009916105
118,0.009414014
119,0.008948898
120,0.008551823


==> figs/ev_imgs/chest_clean_unknown_flip_pmf_est_60k.dat <==
x,y
1,0.008065569
2,0.00746062
3,0.006974082
4,0.006564988
5,0.006201735
6,0.005842428
7,0.005472873
8,0.005109142
9,0.004727642
10,0.004344087
11,0.004005706
12,0.003771224
13,0.003600713
14,0.003510542
15,0.003450085
16,0.003434835
17,0.003458712
18,0.003528858
19,0.003640121
20,0.003825804
21,0.004040192
22,0.004410561
23,0.005127865
24,0.006288463
25,0.007739834
26,0.009427192
27,0.01072097
28,0.01123963
29,0.01120196
30,0.01118256
31,0.01210761
32,0.01317295
33,0.01400267
34,0.01473176
35,0.01544958
36,0.01561005
37,0.01512012
38,0.01465955
39,0.01428769
40,0.01382229
41,0.0136871
42,0.01346056
43,0.01309829
44,0.01270484
45,0.01263479
46,0.01269939
47,0.01286776
48,0.01309488
49,0.01313415
50,0.01287056
51,0.01210692
52,0.01096299
53,0.01019228
54,0.009821076
55,0.009751489
56,0.009745224
57,0.009743225
58,0.009628653
59,0.009470654
60,0.009276157
61,0.008963726
62,0.008625241
63,0.00841959
64,0.008218506
65,0.007986432
66,0.007651236
67,0.007282659
68,0.00666373
69,0.005929115
70,0.005098087
71,0.004340563
72,0.0036956
73,0.00318052
74,0.002788099
75,0.00249596
76,0.002272367
77,0.002109773
78,0.002026731
79,0.001983352
80,0.0019802
81,0.002015907
82,0.002112692
83,0.002264072
84,0.002437999
85,0.002602397
86,0.002803401
87,0.002998505
88,0.00321536
89,0.003477101
90,0.003770604
91,0.004086338
92,0.004447787
93,0.004844217
94,0.005268909
95,0.005751444
96,0.00631853
97,0.007005591
98,0.007812444
99,0.008777362
100,0.009780729
101,0.01073251
102,0.01158119
103,0.01219475
104,0.01266332
105,0.01299771
106,0.01313234
107,0.01336711
108,0.01371617
109,0.01419386
110,0.01462568
111,0.01493277
112,0.01492856
113,0.01475991
114,0.01411639
115,0.01337377
116,0.01246599
117,0.01151349
118,0.01052474
119,0.009599028
120,0.008793551


==> figs/ev_imgs/chest_clean_unknown_flip_pmf_est_80k.dat <==
x,y
1,0.008350302
2,0.007664804
3,0.00710709
4,0.006563496
5,0.006073041
6,0.005565302
7,0.005076703
8,0.004681319
9,0.004292391
10,0.003949594
11,0.003643451
12,0.003457354
13,0.003348472
14,0.003338991
15,0.003353512
16,0.00341548
17,0.003516528
18,0.003670107
19,0.003843153
20,0.004079206
21,0.004290351
22,0.004676562
23,0.005478147
24,0.00677248
25,0.008240069
26,0.009823399
27,0.01068731
28,0.01065805
29,0.01048681
30,0.0109326
31,0.01253434
32,0.01374009
33,0.01431124
34,0.01470868
35,0.01525136
36,0.01523419
37,0.01472358
38,0.01432977
39,0.01397367
40,0.0135189
41,0.01340478
42,0.01301845
43,0.01251468
44,0.01208891
45,0.01206324
46,0.01229257
47,0.01262829
48,0.01297324
49,0.01298171
50,0.01274929
51,0.01198227
52,0.01075528
53,0.009932927
54,0.009508668
55,0.009416114
56,0.009417035
57,0.00940809
58,0.009317487
59,0.009205428
60,0.00906074
61,0.00872393
62,0.008327495
63,0.008123836
64,0.008022591
65,0.007988929
66,0.007939318
67,0.007919968
68,0.007643134
69,0.007065327
70,0.006151705
71,0.005208421
72,0.004336492
73,0.003633538
74,0.003107099
75,0.002710216
76,0.002407597
77,0.002186342
78,0.002057843
79,0.001997858
80,0.001989427
81,0.002031531
82,0.002141941
83,0.002323487
84,0.002526216
85,0.002732997
86,0.002962459
87,0.003171732
88,0.003407272
89,0.003688232
90,0.003977711
91,0.004272265
92,0.004605487
93,0.00492935
94,0.005307803
95,0.005727212
96,0.006227512
97,0.006863881
98,0.007651866
99,0.008618739
100,0.009612371
101,0.01056465
102,0.01140135
103,0.01198442
104,0.01249276
105,0.012886
106,0.01303331
107,0.01332144
108,0.01373276
109,0.01425685
110,0.01472138
111,0.01488761
112,0.01486265
113,0.01474267
114,0.01424195
115,0.01360023
116,0.01281241
117,0.0118834
118,0.01096072
119,0.01006112
120,0.009150085


==> figs/ev_imgs/real_uv_pdf_iter100000.dat <==
x,y
1,0.01191877
2,0.01092435
3,0.007325606
4,0.005593365
5,0.005828687
6,0.00590288
7,0.004952689
8,0.004634529
9,0.003736756
10,0.00379111
11,0.003772112
12,0.003218843
13,0.002960942
14,0.002717791
15,0.002553453
16,0.002583103
17,0.002808368
18,0.003678394
19,0.004618928
20,0.00489924
21,0.00430555
22,0.004348386
23,0.005233413
24,0.006060708
25,0.008065102
26,0.0114642
27,0.0130498
28,0.01185389
29,0.009360478
30,0.01014799
31,0.01493537
32,0.01489733
33,0.01321909
34,0.01321585
35,0.01521337
36,0.01510683
37,0.01450734
38,0.01307375
39,0.01307336
40,0.0131249
41,0.01343077
42,0.01342748
43,0.01220494
44,0.01151021
45,0.01125995
46,0.01113372
47,0.01245305
48,0.01750681
49,0.01792461
50,0.01372759
51,0.008261842
52,0.007844804
53,0.007898813
54,0.009450953
55,0.01063812
56,0.01062302
57,0.01058776
58,0.01212097
59,0.01204154
60,0.01019791
61,0.009646589
62,0.007289092
63,0.006134554
64,0.005931721
65,0.006054423
66,0.006822675
67,0.008816844
68,0.009316104
69,0.008389877
70,0.005657622
71,0.005029847
72,0.004441993
73,0.004441557
74,0.003622424
75,0.003092743
76,0.002453539
77,0.00199046
78,0.001616908
79,0.001397901
80,0.001276208
81,0.001215765
82,0.001216038
83,0.001291717
84,0.001467534
85,0.001731981
86,0.002082891
87,0.002527497
88,0.00313576
89,0.003959955
90,0.004711143
91,0.005647482
92,0.006069689
93,0.006092901
94,0.006085832
95,0.006076925
96,0.006695274
97,0.007059897
98,0.008108279
99,0.008534253
100,0.01106773
101,0.01372401
102,0.01380558
103,0.01380492
104,0.01376744
105,0.01347151
106,0.01102289
107,0.01097029
108,0.01097242
109,0.01543848
110,0.01543919
111,0.01537291
112,0.01403757
113,0.0131975
114,0.01264318
115,0.01220887
116,0.01094439
117,0.007357066
118,0.007337102
119,0.009628808
120,0.009732757


==> figs/ev_imgs/real_uv_pdf_iter20000.dat <==
x,y
1,0.01026654
2,0.01045046
3,0.008458291
4,0.007736474
5,0.007198907
6,0.008172587
7,0.008643292
8,0.008361412
9,0.008281937
10,0.009158663
11,0.008086313
12,0.008477998
13,0.008652478
14,0.008184805
15,0.008155359
16,0.00758387
17,0.00806425
18,0.007651802
19,0.008113564
20,0.007850769
21,0.007536646
22,0.007452458
23,0.007532411
24,0.007269281
25,0.007646155
26,0.007344509
27,0.007517708
28,0.007179698
29,0.006960669
30,0.007327479
31,0.00783423
32,0.007645946
33,0.007896797
34,0.007782774
35,0.007640391
36,0.007923688
37,0.007580544
38,0.007264167
39,0.007755677
40,0.007410464
41,0.0076347
42,0.007368165
43,0.007911176
44,0.007625361
45,0.00777622
46,0.007899767
47,0.007841487
48,0.008009516
49,0.007540779
50,0.00815811
51,0.008110777
52,0.008356098
53,0.008081293
54,0.00841595
55,0.00809055
56,0.008139807
57,0.008156509
58,0.008455448
59,0.008832742
60,0.008557926
61,0.008463901
62,0.008239558
63,0.008104819
64,0.007957953
65,0.008121385
66,0.007438916
67,0.007224394
68,0.007104505
69,0.006914075
70,0.006773588
71,0.006688543
72,0.006688443
73,0.006481196
74,0.00629124
75,0.00631508
76,0.006259033
77,0.006286649
78,0.005993546
79,0.005918157
80,0.006073022
81,0.006094187
82,0.006073182
83,0.006330793
84,0.006290041
85,0.006107104
86,0.006075326
87,0.00615842
88,0.006386683
89,0.006437832
90,0.006126882
91,0.006610259
92,0.006897615
93,0.0068767
94,0.007259295
95,0.006839172
96,0.007352671
97,0.007500306
98,0.00742821
99,0.008197651
100,0.00805015
101,0.007913888
102,0.007509485
103,0.007311351
104,0.008940058
105,0.01160044
106,0.01494253
107,0.01483549
108,0.0154243
109,0.01857876
110,0.01901403
111,0.02337196
112,0.02285112
113,0.01329963
114,0.008701716
115,0.008756517
116,0.00875172
117,0.008760309
118,0.008988217
119,0.008310924
120,0.008693277


==> figs/ev_imgs/real_uv_pdf_iter200000.dat <==
x,y
1,0.007993843
2,0.008401135
3,0.00902167
4,0.005666082
5,0.005588932
6,0.005317546
7,0.004764933
8,0.003687574
9,0.002842925
10,0.002829698
11,0.002580842
12,0.002162488
13,0.002163032
14,0.002261623
15,0.00276385
16,0.002800253
17,0.003308314
18,0.006518784
19,0.00639566
20,0.004510126
21,0.003066625
22,0.003498509
23,0.006754978
24,0.008963371
25,0.009843164
26,0.01047403
27,0.01047518
28,0.007927722
29,0.009165557
30,0.01581946
31,0.01586878
32,0.01279176
33,0.01146414
34,0.01475975
35,0.01476128
36,0.01427657
37,0.009649557
38,0.009649541
39,0.009668325
40,0.01307105
41,0.01786577
42,0.01786607
43,0.01150782
44,0.0114549
45,0.01146739
46,0.01150718
47,0.01151243
48,0.01228005
49,0.01446281
50,0.01446332
51,0.01024677
52,0.00922708
53,0.009211015
54,0.00918225
55,0.008888444
56,0.008792672
57,0.006049578
58,0.006200427
59,0.01343627
60,0.01339828
61,0.01339645
62,0.005237702
63,0.005250857
64,0.008355967
65,0.007514391
66,0.007312722
67,0.007662652
68,0.008715465
69,0.009354977
70,0.00512483
71,0.004843319
72,0.004378621
73,0.004223249
74,0.003864116
75,0.003834868
76,0.00330952
77,0.003335014
78,0.00237329
79,0.001548584
80,0.001213215
81,0.0009845173
82,0.0009767686
83,0.001014179
84,0.001345349
85,0.001801866
86,0.00262446
87,0.002770358
88,0.002770311
89,0.003416069
90,0.004930929
91,0.005465233
92,0.005889458
93,0.005977219
94,0.00597732
95,0.006106185
96,0.006432237
97,0.006772196
98,0.006774524
99,0.007780732
100,0.01016498
101,0.01194038
102,0.01205351
103,0.01289766
104,0.01325825
105,0.0132658
106,0.01338682
107,0.01470045
108,0.01470084
109,0.01701806
110,0.01858687
111,0.01858734
112,0.01839464
113,0.01666528
114,0.01666625
115,0.01494492
116,0.006960787
117,0.006296713
118,0.006296805
119,0.01000212
120,0.01000261


==> figs/ev_imgs/real_uv_pdf_iter40000.dat <==
x,y
1,0.006298581
2,0.005906615
3,0.005941316
4,0.006686755
5,0.006656514
6,0.005559958
7,0.005025806
8,0.004564023
9,0.00487222
10,0.004970975
11,0.004698691
12,0.00466371
13,0.004891918
14,0.004474097
15,0.004728201
16,0.004939928
17,0.005038285
18,0.005252992
19,0.005361494
20,0.00606705
21,0.006401552
22,0.007584965
23,0.008078908
24,0.008568057
25,0.009471419
26,0.01076561
27,0.01155801
28,0.01370382
29,0.01357151
30,0.01488976
31,0.01388257
32,0.01336976
33,0.01420709
34,0.01575632
35,0.01476099
36,0.01479327
37,0.01356217
38,0.01271688
39,0.01309284
40,0.01174217
41,0.01068527
42,0.01173456
43,0.01099832
44,0.01165326
45,0.01141816
46,0.01266628
47,0.01203032
48,0.01206377
49,0.01203858
50,0.01142118
51,0.0113174
52,0.01001335
53,0.01051021
54,0.01024319
55,0.01037635
56,0.009949636
57,0.01037268
58,0.009738591
59,0.009215425
60,0.00880669
61,0.008848824
62,0.008906287
63,0.008248328
64,0.007687591
65,0.007104347
66,0.00665052
67,0.006175948
68,0.005937019
69,0.005254351
70,0.00491149
71,0.004639488
72,0.0042563
73,0.004022774
74,0.00380668
75,0.003673216
76,0.003528172
77,0.003281154
78,0.003245358
79,0.003135423
80,0.003097716
81,0.003014117
82,0.003008291
83,0.003118749
84,0.003249835
85,0.003385467
86,0.003681484
87,0.003902874
88,0.003999817
89,0.004135495
90,0.004381259
91,0.004734725
92,0.004918677
93,0.004912877
94,0.005464889
95,0.00595724
96,0.006159371
97,0.006746181
98,0.006603125
99,0.007312924
100,0.007700557
101,0.007834617
102,0.008944615
103,0.008859269
104,0.008661129
105,0.008013217
106,0.007763962
107,0.009621306
108,0.01293643
109,0.01699449
110,0.01565815
111,0.01557667
112,0.01836783
113,0.01777526
114,0.0199256
115,0.01810241
116,0.01035399
117,0.006767532
118,0.006350747
119,0.006132463
120,0.006231396


==> figs/ev_imgs/real_uv_pdf_iter60000.dat <==
x,y
1,0.008487135
2,0.007731762
3,0.00734795
4,0.007173391
5,0.006624721
6,0.005180483
7,0.004468468
8,0.003756257
9,0.003739572
10,0.003723387
11,0.003450832
12,0.003356555
13,0.003335404
14,0.003045126
15,0.003114204
16,0.00328135
17,0.003450886
18,0.003808641
19,0.004273162
20,0.004869679
21,0.005212338
22,0.006023545
23,0.00634593
24,0.006985996
25,0.008526595
26,0.01024448
27,0.01053041
28,0.01039718
29,0.009958012
30,0.0120475
31,0.01290742
32,0.01330361
33,0.01498872
34,0.01782568
35,0.01786887
36,0.01726447
37,0.01535704
38,0.01548061
39,0.01590729
40,0.01590661
41,0.01481628
42,0.01471232
43,0.01387987
44,0.01387572
45,0.01440039
46,0.01624661
47,0.01518166
48,0.01322209
49,0.01077199
50,0.008718791
51,0.008855083
52,0.008987691
53,0.009832987
54,0.01053453
55,0.01120038
56,0.01140743
57,0.01152171
58,0.01058842
59,0.008515133
60,0.007446278
61,0.007086985
62,0.007482204
63,0.007653646
64,0.008190378
65,0.007763768
66,0.006909492
67,0.005657292
68,0.004686489
69,0.003750989
70,0.003328303
71,0.002940185
72,0.002614578
73,0.002298926
74,0.002048414
75,0.001881237
76,0.001739993
77,0.001602644
78,0.001581659
79,0.001598182
80,0.001653425
81,0.001712809
82,0.001833542
83,0.002010189
84,0.002233736
85,0.002458556
86,0.002809884
87,0.003213781
88,0.003513231
89,0.003837441
90,0.004286125
91,0.004736532
92,0.005023936
93,0.00502373
94,0.00572071
95,0.006368449
96,0.006424055
97,0.006959999
98,0.006983268
99,0.008215918
100,0.009129427
101,0.00966602
102,0.0113638
103,0.0113755
104,0.01084381
105,0.009601457
106,0.009274076
107,0.01160927
108,0.01759236
109,0.0215152
110,0.01726189
111,0.01570814
112,0.01561781
113,0.01562818
114,0.0172687
115,0.0171693
116,0.01030063
117,0.007310948
118,0.00768231
119,0.007680335
120,0.008549608


==> figs/ev_imgs/real_uv_pdf_iter80000.dat <==
x,y
1,0.01014683
2,0.01001517
3,0.008241206
4,0.007066336
5,0.006696512
6,0.006696253
7,0.005150698
8,0.004566816
9,0.003594156
10,0.00349892
11,0.003446978
12,0.003124322
13,0.002939852
14,0.002823636
15,0.002590629
16,0.002592899
17,0.00285546
18,0.003482128
19,0.004283745
20,0.004921139
21,0.0051689
22,0.005226257
23,0.006159957
24,0.006736623
25,0.007722098
26,0.009537618
27,0.01171439
28,0.01139192
29,0.01027225
30,0.01079115
31,0.01497467
32,0.01496052
33,0.0135704
34,0.01357069
35,0.01709079
36,0.01709089
37,0.01517077
38,0.01321338
39,0.01309472
40,0.01390779
41,0.01409895
42,0.01387625
43,0.01336581
44,0.01304026
45,0.0132729
46,0.01364125
47,0.01460698
48,0.01493831
49,0.01493915
50,0.01069716
51,0.007909009
52,0.007874585
53,0.007936447
54,0.009601906
55,0.01035841
56,0.01122667
57,0.01144392
58,0.01179744
59,0.01185085
60,0.009484288
61,0.008109363
62,0.006971065
63,0.006220079
64,0.006022069
65,0.006545594
66,0.007505135
67,0.008665577
68,0.008313777
69,0.006872862
70,0.005005712
71,0.004334318
72,0.003730792
73,0.003392481
74,0.00282773
75,0.002461609
76,0.002076527
77,0.001779172
78,0.001553945
79,0.001458834
80,0.001432853
81,0.001440349
82,0.001497117
83,0.001624292
84,0.001801904
85,0.002040099
86,0.002351105
87,0.0027872
88,0.00334621
89,0.003938684
90,0.004552325
91,0.005318099
92,0.006127653
93,0.006205079
94,0.006207121
95,0.00657526
96,0.007137175
97,0.007137642
98,0.007693223
99,0.007763077
100,0.00954624
101,0.01147714
102,0.01161434
103,0.01310281
104,0.01310215
105,0.01292586
106,0.01055422
107,0.01055853
108,0.01132284
109,0.01583086
110,0.01585471
111,0.01463233
112,0.01411584
113,0.01404321
114,0.01403903
115,0.01403463
116,0.01346589
117,0.008707371
118,0.007338408
119,0.008427552
120,0.008422863


==> figs/ev_imgs/real_uv_psnr.dat <==
x,y
1,8.77169418334961
2,14.711669921875
3,18.8020496368408
4,21.805492401123
5,20.5812301635742
6,21.4337329864502
7,22.1119403839111
8,23.0901489257812
9,23.5559043884277
10,23.9338836669922
11,24.0976161956787
12,24.3970260620117
13,24.6884613037109
14,25.0320453643799
15,25.2432632446289
16,25.3432674407959
17,25.5565090179443
18,25.618860244751
19,25.8130302429199
20,25.825569152832


==> figs/flips/chest_clean_fixed_flip_psnr.dat <==
x,y
1,9.24839342099426
2,15.7637863291148
3,18.8792419298634
4,18.3128372619958
5,18.4019468990142
6,18.3209179631151
7,18.2599029963833
8,17.9003653686059
9,18.0340390243963
10,18.4014200192541
11,18.2914529544671
12,18.3070920927596
13,18.3837139034888
14,17.8286491288437
15,18.6404792429979
16,18.2975747736994
17,17.6919497652193
18,18.4886130539375
19,18.0100083521548
20,18.6587635474253
21,18.0178484744304
22,0
23,0
24,0


==> figs/flips/chest_clean_known_flip_psnr.dat <==
x,y
1,9.24562611343676
2,14.7669701440537
3,15.3331493022384
4,19.9026968047608
5,23.1917470783965
6,24.1090583867565
7,24.5531425216838
8,24.7972935822567
9,25.1455227288125
10,24.9861752732401
11,25.5812403799483
12,25.6376906122709
13,25.6953917772408
14,25.9743915280342
15,26.002394914837
16,26.1330314773851
17,26.1090980293558
18,26.2396249550171
19,26.3385904069452
20,26.3757654300606
21,26.4962301531804
22,0
23,0
24,0


==> figs/flips/chest_clean_unknown_flip_line.dat <==
x,y
1,0.00503141085819604
2,0
3,0.0617957245992894
4,0.0343627812762983
5,0.0516246907273798
6,0
7,0
8,0
9,0
10,0.0161684327312087
11,0.0222263710797697
12,0.0917749046364238
13,0
14,0
15,0.1437920094953
16,0.235135167334807
17,0.228541881558688
18,0.212867555753473
19,0.207212001567176
20,0.299231309034519
21,0.548926730287127
22,0.71101866135449
23,0.407554283934177
24,0.16959572709187
25,0.154037479789356
26,0.44026642928032
27,0.610384386882401
28,0.637674318037265
29,0.627359493642498
30,0.638996227521191
31,0.652711670640767
32,0.691325428167647
33,0.715636385197109
34,0.683008447093982
35,0.705660016631531
36,0.687058926764523
37,0.740360892931911
38,0.710868466967595
39,0.747627468734878
40,0.651312699411186
41,0.66661647456806
42,0.676335563292791
43,0.662869013528712
44,0.727635083761289
45,0.763546662600617
46,0.676818929391038
47,0.595081791135374
48,0.444055939582277
49,0.131493745650503
50,0.2237113244349
51,0.260419875970826
52,0.385584763496745
53,0.47125248899503
54,0.307768516548013
55,0.272238544048483
56,0.323406579398994
57,0.450239164957469
58,0.578392862179019
59,0.822956179427894
60,0.881789384395884
61,0.875416104884886
62,0.78327286114323
63,0.773503856740562
64,0.857773371476171
65,0.897135255233426
66,0.880461216315595
67,0.823114610726526
68,0.707531764961022
69,0.457085350270364
70,0.385074486531658
71,0.406223905225834
72,0.798758442538299
73,1
74,0.940033344531894
75,0.7036858377603
76,0.512661938211605
77,0.563776628654129
78,0.744035735073627
79,0.804308306422469
80,0.723884145306738
81,0.606035015557566
82,0.354059940482613
83,0.272910915428581
84,0.276932758490914
85,0.249591979899964
86,0.333866607974428
87,0.364059317660482
88,0.0514550082180473
89,0.00634414371163309
90,0
91,0
92,0
93,0.0205695973229913
94,0.205313377925922
95,0.13046057108946
96,0
97,0
98,0.0318558289670409
99,0.00139804572502851
100,0.0342129443823063
101,0


==> figs/flips/chest_clean_unknown_flip_pmf_est.dat <==
x,y
1,0.007583495
2,0.007112059
3,0.00640531
4,0.005885806
5,0.005348407
6,0.004718175
7,0.004277702
8,0.003854118
9,0.0034879
10,0.003184424
11,0.00303292
12,0.003023709
13,0.003098556
14,0.003298438
15,0.003554976
16,0.003795133
17,0.004045675
18,0.004238707
19,0.004304913
20,0.00427137
21,0.004450747
22,0.005297702
23,0.006525491
24,0.007956343
25,0.01007381
26,0.01089965
27,0.01043095
28,0.009706121
29,0.01039194
30,0.01279544
31,0.01395436
32,0.01404159
33,0.01420592
34,0.01499619
35,0.01501467
36,0.01495393
37,0.01455438
38,0.0143214
39,0.01376403
40,0.01357941
41,0.01317083
42,0.01243459
43,0.01188324
44,0.01189669
45,0.01200719
46,0.01240242
47,0.01274701
48,0.0127812
49,0.01278976
50,0.01212629
51,0.01071047
52,0.009785481
53,0.009473269
54,0.009521036
55,0.009692986
56,0.009780506
57,0.009726335
58,0.009434124
59,0.00896795
60,0.008416769
61,0.007810861
62,0.007494611
63,0.007519709
64,0.00759836
65,0.007738783
66,0.00786217
67,0.00791698
68,0.007684446
69,0.006891032
70,0.005775039
71,0.00474102
72,0.003902243
73,0.003286635
74,0.002857392
75,0.002509802
76,0.002276937
77,0.002107699
78,0.002006567
79,0.001910693
80,0.001851063
81,0.001891264
82,0.002046674
83,0.002261599
84,0.002511839
85,0.002809717
86,0.003081885
87,0.003380534
88,0.003757604
89,0.004131306
90,0.004511493
91,0.004898812
92,0.005254413
93,0.00556207
94,0.005876685
95,0.006235047
96,0.006839416
97,0.007669235
98,0.008748626
99,0.009899094
100,0.01085119
101,0.01176719
102,0.01233383
103,0.01283352
104,0.01318985
105,0.01333613
106,0.01356435
107,0.01424642
108,0.01492833
109,0.01506359
110,0.01507107
111,0.0150208
112,0.0147267
113,0.0140776
114,0.01334866
115,0.01253795
116,0.01168073
117,0.01095152
118,0.01002807
119,0.009002502
120,0.008146611


==> figs/flips/chest_clean_unknown_flip_psnr.dat <==
x,y
1,9.24820170070906
2,19.0707809095163
3,21.438989815972
4,22.7629704814311
5,23.9384492815471
6,25.0554393636979
7,26.1764847335982
8,26.8187115627625
9,27.2509201503488
10,27.5093677565078
11,27.8788709811655
12,27.9918347529707
13,28.1723387818626
14,28.3882742950282
15,28.6254725877667
16,28.7262881948465
17,28.6243002674251
18,28.6701444138362
19,28.7511692680537
20,28.850928560913
21,29.0368935290067
22,0
23,0
24,0


==> figs/flips/chest_noise_fixed_flip_psnr.dat <==
x,y
1,9.24487517117428
2,14.4497313643546
3,16.4923719805157
4,16.8842291363384
5,17.1838435471661
6,17.7163050203246
7,18.9084807230531
8,19.2199489445254
9,19.5358590434813
10,19.4439484881987
11,19.0143722015859
12,19.2307237422851
13,18.8761559847343
14,19.0654884267903
15,18.7838325304021
16,19.1755452759964
17,18.8390220233298
18,19.0643610038118
19,18.9819073713873
20,18.7295164788656
21,18.7730930245475
22,0
23,0
24,0


==> figs/flips/chest_noise_known_flip_psnr.dat <==
x,y
1,9.24293112273244
2,15.5277134379858
3,14.8657782363119
4,14.4001410246978
5,14.2932362420438
6,14.5797758131645
7,16.2507688828732
8,19.4258166168779
9,21.0556345410482
10,21.6255798848725
11,22.2862949759125
12,22.8964617627403
13,23.5181801384336
14,23.6818651276104
15,23.7391015143568
16,23.980812063323
17,24.0821911237343
18,24.1073095417095
19,24.1185328570735
20,24.1293514946821
21,24.1503727522989
22,0
23,0
24,0


==> figs/flips/chest_noise_unknown_flip_line.dat <==
x,y
1,0.00559666033772585
2,0
3,0
4,0
5,0
6,0
7,0
8,0.0443563690658123
9,0.0054116115901918
10,0.0552699312965536
11,0
12,0.0163685613205989
13,0
14,0.0684526470917795
15,0.196369803209789
16,0.180485978810218
17,0.179798473880276
18,0.304283643069287
19,0.463198894953846
20,0.464782857352636
21,0.720976251208308
22,0.640456294069381
23,0.290098913757894
24,0.201644475843515
25,0.266414739335633
26,0.515395239099976
27,0.675848785037127
28,0.662020357683974
29,0.667305640968949
30,0.658022163057496
31,0.669729427189714
32,0.671596204043749
33,0.669371845334296
34,0.701924224424744
35,0.667654025019084
36,0.713251108227644
37,0.75239428934223
38,0.760660215215776
39,0.759216663747603
40,0.658678785923302
41,0.743626297483615
42,0.738028767058912
43,0.680977283410303
44,0.625237382912069
45,0.673909522651569
46,0.625052079313462
47,0.696851492199539
48,0.478988789160276
49,0.298870935484707
50,0.214534213653453
51,0.123630039252881
52,0.321006389121105
53,0.395285921855793
54,0.145304396553557
55,0.257410461603862
56,0.314684190896054
57,0.611332560322367
58,0.658011188659179
59,0.77949632530833
60,0.927094097707741
61,0.83595878062703
62,0.856483991033932
63,0.836308295399469
64,0.937658656023918
65,0.905698099058195
66,0.956672316191947
67,0.911955309394202
68,0.881634235528614
69,0.604637417795546
70,0.589935889200553
71,0.637886491659313
72,0.847328426702503
73,1
74,0.966265850047243
75,0.641852772066745
76,0.447944756769541
77,0.491410415343624
78,0.535774548321768
79,0.5352664271172
80,0.522643770704317
81,0.533078981240639
82,0.434114612365808
83,0.330294145744463
84,0.299691859065296
85,0.320964453308006
86,0.292124047461341
87,0.32956221191152
88,0.0677770731524372
89,0
90,0.0363506614719711
91,0.00426595943474897
92,0.00430807337667905
93,0.044635603860491
94,0.246190870317427
95,0.128558505827161
96,0
97,0
98,0
99,0.0137447499209864
100,0
101,0


==> figs/flips/chest_noise_unknown_flip_pmf_est.dat <==
x,y
1,0.008626854
2,0.008425724
3,0.007760919
4,0.007095549
5,0.006775377
6,0.006249614
7,0.005882165
8,0.005813323
9,0.00540081
10,0.005115311
11,0.004867541
12,0.004624228
13,0.004411312
14,0.004247237
15,0.004259087
16,0.004194046
17,0.004300689
18,0.004467477
19,0.004650518
20,0.004842413
21,0.005154151
22,0.005911449
23,0.006464584
24,0.007335987
25,0.008333102
26,0.009950852
27,0.01168886
28,0.01360633
29,0.01633894
30,0.01887048
31,0.01893741
32,0.01894836
33,0.01835468
34,0.01644666
35,0.01528245
36,0.01435016
37,0.0130235
38,0.01199017
39,0.01157775
40,0.01132957
41,0.01099628
42,0.0109156
43,0.01064135
44,0.01051101
45,0.01058439
46,0.01091189
47,0.01150476
48,0.01169019
49,0.01168369
50,0.01151028
51,0.01130622
52,0.01098073
53,0.01068446
54,0.01054301
55,0.010549
56,0.01051821
57,0.01087289
58,0.01061817
59,0.01066025
60,0.01045921
61,0.009833804
62,0.008836218
63,0.008297018
64,0.007785306
65,0.007139962
66,0.006510533
67,0.006027547
68,0.00551398
69,0.005125068
70,0.004721969
71,0.004301479
72,0.003887282
73,0.003608744
74,0.003342305
75,0.003201847
76,0.003042279
77,0.002912754
78,0.002763197
79,0.002724633
80,0.002687075
81,0.002635224
82,0.002659858
83,0.002692909
84,0.00278134
85,0.002881091
86,0.003007299
87,0.003207812
88,0.003424754
89,0.003671338
90,0.003929234
91,0.004255804
92,0.004473271
93,0.004868915
94,0.005273946
95,0.005611788
96,0.00602791
97,0.006434586
98,0.006849576
99,0.007499852
100,0.007854834
101,0.008243408
102,0.008921063
103,0.009511556
104,0.009808811
105,0.0104173
106,0.01097056
107,0.01163326
108,0.01192498
109,0.01200414
110,0.01246846
111,0.01271399
112,0.01319643
113,0.01298869
114,0.0130374
115,0.01313855
116,0.0119882
117,0.01106425
118,0.01045241
119,0.00977237
120,0.009392702


==> figs/flips/chest_noise_unknown_flip_psnr.dat <==
x,y
1,9.2443200345487
2,15.2872689464777
3,16.0167038274308
4,15.9311812688676
5,16.4746730041575
6,17.319030936161
7,18.0747111699634
8,19.954781087078
9,21.2942715485929
10,21.9245382757186
11,22.6659319761554
12,23.0730160366041
13,23.238319449621
14,23.327765573002
15,23.498177050424
16,23.6195600349866
17,23.5912896549706
18,23.6367341262749
19,23.6803968559043
20,23.6507184733287
21,23.62821150679
22,0
23,0
24,0


==> figs/flips/line_profile_chest_clean_em_flip.dat <==
x,y
1,0
2,0.0272982346159106
3,0.0756766761478097
4,0.0235171136527318
5,0
6,0
7,0.0211731192731624
8,0.0473283101147672
9,0.0693693968326177
10,0.0812392479881565
11,0.0766981607206752
12,0.0666708875336843
13,0.0828721755370597
14,0.0632442866239468
15,0.183337557032653
16,0.215866681963472
17,0.208260951888189
18,0.259107898004631
19,0.347386922041055
20,0.427831573139961
21,0.512697199011581
22,0.652507826013561
23,0.542806494356709
24,0.350457586395208
25,0.339971971145763
26,0.464372061642438
27,0.556860160108942
28,0.610524625567296
29,0.640793170067041
30,0.631036998157587
31,0.60328431629184
32,0.610228469386039
33,0.6626095441111
34,0.659927952388141
35,0.677759991552035
36,0.673377862813675
37,0.685815568245639
38,0.696203701179367
39,0.694933171113549
40,0.671109512406289
41,0.693274963383845
42,0.683521512000882
43,0.668376905122956
44,0.692336823365585
45,0.721549898633457
46,0.683405213906616
47,0.664063769839778
48,0.5308470076592
49,0.28969978002243
50,0.258374966811328
51,0.283214128607061
52,0.372149761890321
53,0.429805630377324
54,0.370601983603703
55,0.380167188676949
56,0.448519109441813
57,0.441415098414638
58,0.518726594408827
59,0.798342367462286
60,0.932481417547489
61,0.827454892194012
62,0.772437762706142
63,0.818039486891425
64,0.880531443415197
65,0.902995282852574
66,0.8434597736651
67,0.843494490145851
68,0.832501286621125
69,0.729389004624814
70,0.665564877603246
71,0.631219068004102
72,0.769579266580705
73,0.744963994797709
74,0.704673787578449
75,0.511431109925907
76,0.492568896124493
77,0.636692997573046
78,0.67144791057374
79,0.697460744474359
80,0.627353868602053
81,0.570544968526963
82,0.490240379331564
83,0.435328921657082
84,0.414445862308502
85,0.430141733774771
86,0.46918229331623
87,0.483564132347915
88,0.252640954898041
89,0.177967290244969
90,0.135608669677624
91,0.101756853801339
92,0.095982433836024
93,0.0730202825900799
94,0.26839488668161
95,0.241005984612279
96,0.0928913009499667
97,0.080382302568074
98,0.0379438524178201
99,0.0549818487095531
100,0.0642294987355099
101,0


==> figs/flips/line_profile_chest_noise_em_flip.dat <==
x,y
1,0
2,0.0302496571763011
3,0.0776839133397639
4,0.0194318032396567
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0.057091805088122
13,0.105347969698472
14,0.215217453165736
15,0.320373578709003
16,0.318290429717798
17,0.295616781051941
18,0.417276390885673
19,0.487400687479341
20,0.46253829748835
21,0.533533518136522
22,0.488835518176229
23,0.325929724746872
24,0.207905298260393
25,0.364707092130651
26,0.604454097463768
27,0.713318547322789
28,0.693036842715809
29,0.712805605124586
30,0.696898565259331
31,0.711797450451735
32,0.718327134511371
33,0.667846267606644
34,0.6691935200425
35,0.666705585444277
36,0.61047378686613
37,0.598017276050071
38,0.556365687268438
39,0.59284797139819
40,0.581134976660692
41,0.649223300494209
42,0.685238441965757
43,0.631799454113631
44,0.71379731615204
45,0.706343389341702
46,0.650509945693381
47,0.5679012083907
48,0.350087479022543
49,0.15688605155257
50,0.206777341418238
51,0.23708014166837
52,0.248402674575356
53,0.352534539013124
54,0.458322719632808
55,0.460155724444328
56,0.62728560141579
57,0.736567814199881
58,0.729635382621207
59,0.779978948084681
60,0.791401294561017
61,0.783790072949771
62,0.79299670447478
63,0.822430040447542
64,0.85120750676925
65,0.918603630412829
66,0.891229115464858
67,0.87072094126647
68,0.857812758193603
69,0.750003197663864
70,0.651972739923345
71,0.656486297975732
72,0.795249288399933
73,0.914593255145929
74,0.907006890007101
75,0.686893165172155
76,0.506397795932949
77,0.49892309995059
78,0.570823644072066
79,0.662527925142629
80,0.721071205056073
81,0.650061669868951
82,0.527270403218861
83,0.372985873357395
84,0.336314388925121
85,0.315353964081573
86,0.264152666241492
87,0.253622645196768
88,0.112032808861339
89,0
90,0.0355025979329694
91,0.040861492864586
92,0.0589262947375712
93,0.062181130169482
94,0.188270748696364
95,0.266035453882794
96,0.0951669151490979
97,0.0489772925806086
98,0.0744039946765406
99,0
100,0
101,0


==> figs/flips/line_profile_lung_clean_em_flip.dat <==
x,y
1,0
2,0.0501845561117392
3,0
4,0
5,0
6,0.00807372391224254
7,0.0647178135525356
8,0.303121060145798
9,0.49519341485152
10,0.626098555252325
11,0.842835995079793
12,0.821732604012979
13,0.776441204854843
14,0.784532899957679
15,0.842469768416954
16,0.815530384564857
17,0.707260884390303
18,0.658491438637941
19,0.711141936105604
20,0.710660399627731
21,0.691020292822282
22,0.719858643739267
23,0.721200227151601
24,0.729428863582872
25,0.709975667664207
26,0.701231606148459
27,0.733818738823242
28,0.732274833214245
29,0.73664049976661
30,0.735469186414186
31,0.726744282464035
32,0.719174046278018
33,0.717616979622371
34,0.714838261409885
35,0.706182564111363
36,0.699070285068009
37,0.676927118311874
38,0.662746432568599
39,0.670496618409795
40,0.682047260209819
41,0.695913213630223
42,0.678456089911149
43,0.667207280734435
44,0.670847351349351
45,0.695180665602023
46,0.646466004941309
47,0.582329377691088
48,0.451181227625677
49,0.326581886569068
50,0.303140601699865
51,0.317610859698771
52,0.36188695695614
53,0.502692772993908
54,0.540508563814724
55,0.528329598856571
56,0.512627910610352
57,0.502780184330285
58,0.515739394314451
59,0.495374928463517
60,0.503686288253407
61,0.591359692636072
62,0.738621898010411
63,0.820319746233773
64,0.80941962966632
65,0.821073363645188
66,0.83205698402392
67,0.820694738250302
68,0.851128858676647
69,0.875752948288125
70,0.937530805126529
71,0.961257425402995
72,0.938980403548544
73,0.972521769265698
74,0.944195736789055
75,0.996316392151317
76,1
77,1
78,0.996615030161826
79,0.953259271912497
80,0.88375126185489
81,0.825479178895044
82,0.719940045802489
83,0.612925780342082
84,0.50695600346816
85,0.349871158631463
86,0.211687755249017
87,0.122994380852841
88,0.0157244619028023
89,0
90,0
91,0
92,0.0845472043406362
93,0.0518204071891185
94,0
95,0
96,0
97,0
98,0.0120965862881994
99,0.0623727962745791
100,0.0933074463163139
101,0


==> figs/flips/line_profile_lung_noise_em_flip.dat <==
x,y
1,0
2,0.0346945570328328
3,0.0503648797018477
4,0.00331372293122044
5,0.000422258171364695
6,0
7,0.0124325579864271
8,0.0851070437365857
9,0.247638218196797
10,0.406527865633746
11,0.540002402314716
12,0.674621248296126
13,0.764188692279506
14,0.82519897803895
15,0.857873567794602
16,0.759569863758966
17,0.655285353810216
18,0.645632397151024
19,0.646837658084161
20,0.672027701848026
21,0.70024830951519
22,0.762240963914297
23,0.793270696184057
24,0.76642358166997
25,0.789479940618338
26,0.800823982848584
27,0.76240685201472
28,0.791209311795745
29,0.835474557707759
30,0.808408501156895
31,0.805829708243881
32,0.850134147842891
33,0.771008038589343
34,0.774820590482977
35,0.801791693556464
36,0.768434540038258
37,0.780439735085976
38,0.691010926380651
39,0.688394784086621
40,0.644822602547557
41,0.727212930702367
42,0.687137412757886
43,0.616325752983789
44,0.667160001553828
45,0.726855809559921
46,0.755378390515393
47,0.662373266429776
48,0.567466662363189
49,0.426272500399798
50,0.434077920480583
51,0.445968006469688
52,0.495203746279417
53,0.670541564981482
54,0.720755470689387
55,0.726131029663106
56,0.719701356870696
57,0.692623651854918
58,0.613164419563176
59,0.641213610671298
60,0.799898219126643
61,0.928734773707058
62,0.954885038017049
63,0.870394173257518
64,0.89169388407873
65,0.859134618971033
66,0.840009688209494
67,0.874641808665139
68,0.904892433978641
69,0.964699747874937
70,0.938100102843583
71,0.84797033540229
72,0.84992530243918
73,0.879023194978523
74,0.805335292938845
75,0.829410505519331
76,0.885757607099599
77,0.814583566990717
78,0.726410067242053
79,0.709516455201816
80,0.663115232881399
81,0.629898856258834
82,0.633596879389152
83,0.589400904500754
84,0.442878517098387
85,0.254073769793449
86,0.11121042879137
87,0
88,0
89,0
90,0
91,0.120992356346063
92,0.160217998747598
93,0.154537822943531
94,0.118521926733819
95,0.036253794934022
96,0
97,0
98,0
99,0.0182779614462599
100,0.0109160666128802
101,0


==> figs/flips/line_profile_rib_clean_em_flip.dat <==
x,y
1,0
2,0.00113712480145963
3,0.0071034940241783
4,0.00383622183420673
5,0.00707748218431531
6,0.00678178236558055
7,0.00659849678497103
8,0.00412666823592717
9,0.00455913844238429
10,0.00432495218487615
11,0.0055642978711989
12,0.00473146754697628
13,0.00354490042565644
14,0.002079162817195
15,0
16,0
17,0
18,0.012909763201776
19,0.0675105054663686
20,0.134421908508036
21,0.183502526605426
22,0.207275727796031
23,0.222796756249558
24,0.233093418885935
25,0.250937710338448
26,0.280970207876686
27,0.302133037897379
28,0.319576395906977
29,0.366788306056393
30,0.42187931517452
31,0.429851371459169
32,0.406354554611602
33,0.393841998033257
34,0.374971340152844
35,0.336860521389966
36,0.31706012939576
37,0.34539103610399
38,0.381355430305752
39,0.390590840284331
40,0.382440203016528
41,0.375177516380539
42,0.376830508499435
43,0.378882236738546
44,0.375756741858997
45,0.391264719902224
46,0.42813349169791
47,0.464452227748302
48,0.4828876617928
49,0.495414063219308
50,0.531972052112994
51,0.585949316132701
52,0.614064548783725
53,0.569616046879454
54,0.467095608496682
55,0.37477272042473
56,0.34652615069872
57,0.389979850755068
58,0.479355357304246
59,0.550145101936489
60,0.576798028706486
61,0.603057632797106
62,0.618789761352363
63,0.578596859025157
64,0.54640352491784
65,0.593112821437156
66,0.681696499390221
67,0.752599730856285
68,0.793258389798099
69,0.801834646952352
70,0.7844019498495
71,0.746376455198582
72,0.671929715737605
73,0.576733525519305
74,0.531010104405337
75,0.544480855903763
76,0.552552447816346
77,0.516935044985507
78,0.462044095748363
79,0.411607310704053
80,0.391377843185683
81,0.396972707380492
82,0.392168405422759
83,0.34323663560268
84,0.257690085652902
85,0.167130566610697
86,0.100184775504401
87,0.0567637582903648
88,0.0391385177570328
89,0.0355239241453631
90,0.0349289602680527
91,0.0276684031382716
92,0.0151321163171007
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> figs/flips/line_profile_rib_noise_em_flip.dat <==
x,y
1,0
2,0.0148272972697818
3,0.00130297574553359
4,0.000513553105763978
5,0.0183972105965635
6,0
7,0.00799938983694302
8,0
9,0.0198561391581818
10,0.0162079461301719
11,0
12,0
13,0.0188623918556066
14,0
15,0.0314464188872055
16,0.0223673924267453
17,0.0143618359298859
18,0.0724107029989764
19,0.0872405905346104
20,0.161958129068304
21,0.194073944183768
22,0.253633472533592
23,0.283047124830194
24,0.273057154660131
25,0.257101657322234
26,0.301423058172616
27,0.328013515796125
28,0.312915065262889
29,0.320747758645547
30,0.35632391964415
31,0.371751632633464
32,0.389413900274131
33,0.36407294634357
34,0.394569897115122
35,0.33103637914369
36,0.357938621002739
37,0.402941382824205
38,0.432652046287976
39,0.448311226766447
40,0.466226851730483
41,0.450413099961909
42,0.426994780981646
43,0.373619852623963
44,0.349448825556363
45,0.394259363100742
46,0.453800146955916
47,0.497951709681537
48,0.540364224910304
49,0.561069485364687
50,0.586190800426984
51,0.67519507986812
52,0.701886042984204
53,0.713673020066456
54,0.598674116170027
55,0.483792192671741
56,0.494494334149509
57,0.454496272437448
58,0.515647602420431
59,0.538700799308301
60,0.59409189007373
61,0.597748266900639
62,0.568961047843033
63,0.566562445323075
64,0.556052650923984
65,0.595401670220676
66,0.631931209617306
67,0.630436515229555
68,0.710214417310804
69,0.760217633533833
70,0.769445386769471
71,0.82698141867075
72,0.756863885252869
73,0.669606137348703
74,0.597349271538166
75,0.556509161594332
76,0.515341612529377
77,0.537073941977794
78,0.446001192307408
79,0.487158871242916
80,0.46105793072338
81,0.454892992087568
82,0.385565101677234
83,0.396657272302933
84,0.30553222128658
85,0.218916622799614
86,0.20612891778146
87,0.122015564259045
88,0.0588429410510576
89,0.0297397845348691
90,0.0490454644646897
91,0
92,0.0165579445663695
93,0
94,0
95,0
96,0.00336727098798039
97,0
98,0
99,0.000805755147834268
100,0
101,0


==> figs/flips/lung_clean_fixed_flip_psnr.dat <==
x,y
1,9.54620887433246
2,15.4996789898323
3,16.3341825126019
4,16.4772827002649
5,16.5790309906386
6,16.1190292434285
7,16.7701683594951
8,18.4846979056292
9,18.6645805451421
10,18.874581640228
11,18.4998122723407
12,18.5569040141965
13,18.7549812120203
14,18.4602830732112
15,18.5321426855423
16,18.5049676780245
17,19.0263996572945
18,18.4069354209444
19,18.5576806895053
20,18.8254262273957
21,18.5250687596986
22,0
23,0
24,0


==> figs/flips/lung_clean_known_flip_psnr.dat <==
x,y
1,9.53996270788235
2,13.9594109600935
3,15.8188576456118
4,22.520753950939
5,27.2849251231922
6,28.0991447188044
7,28.3355407729809
8,28.478629354277
9,28.6068214406962
10,28.8305537021255
11,28.3996375982327
12,28.7492318355868
13,29.2645241595854
14,29.5374376570562
15,29.589413498651
16,29.4919417916947
17,29.5482806425327
18,29.7367949341408
19,30.0798310841182
20,29.8245633529073
21,30.0357500918156
22,0
23,0
24,0


==> figs/flips/lung_clean_unknown_flip_line.dat <==
x,y
1,0
2,0.0172266747865724
3,0.0113467937354799
4,0
5,0
6,0.00379859217729277
7,0
8,0
9,0.0700957907489061
10,0.37520943917385
11,0.517943631184248
12,0.561431192257233
13,0.848661017723003
14,0.818152039783374
15,0.803960284274687
16,0.77821629813515
17,0.559994676590018
18,0.521019562893347
19,0.480257558430293
20,0.579927702816688
21,0.650402274180845
22,0.677965677063677
23,0.690987494449047
24,0.782109096211528
25,0.818908767458621
26,0.865490574269394
27,0.801992774226242
28,0.826240332257745
29,0.892224744859646
30,0.866968033095561
31,0.88597990988128
32,0.806551235419344
33,0.810108846945165
34,0.817006494003333
35,0.794321618258971
36,0.811042284609506
37,0.809562855901316
38,0.736348023991121
39,0.667227080353624
40,0.712498302143576
41,0.758407702918367
42,0.697395631503095
43,0.713175151618568
44,0.728484423016229
45,0.79613710725216
46,0.731134910040216
47,0.726917527459672
48,0.647690408867241
49,0.475609482528799
50,0.424991762666322
51,0.49082857517961
52,0.593601999825107
53,0.709751559720408
54,0.739041722169176
55,0.721511058921983
56,0.752985372332911
57,0.782278392196532
58,0.776121597963486
59,0.701561851577128
60,0.787059568204449
61,0.952639971551518
62,1
63,1
64,0.971476905523153
65,0.926784602083733
66,0.991329905238689
67,1
68,1
69,0.945858959686153
70,0.871093810021362
71,0.739350851532295
72,0.656327343255751
73,0.720194442070478
74,0.812572544299333
75,0.836524345198707
76,0.886490434177655
77,0.836659809722467
78,0.795953805057381
79,0.728692599542589
80,0.666417789597503
81,0.650921147659698
82,0.626364791331945
83,0.618366171016358
84,0.267745062970383
85,0.0527732619703443
86,0.0163438501528225
87,0
88,0
89,0
90,0.00119851654095344
91,0.38252911053551
92,0.27126381862319
93,0
94,0.0232552317957934
95,0
96,0
97,0
98,0.0110041022404025
99,0
100,0
101,0


==> figs/flips/lung_clean_unknown_flip_pmf_est.dat <==
x,y
1,0.00906609
2,0.00892798
3,0.008867909
4,0.008829774
5,0.008877357
6,0.009048787
7,0.009188979
8,0.00962416
9,0.010046
10,0.01053015
11,0.01137747
12,0.0124019
13,0.01315525
14,0.01329077
15,0.01352204
16,0.01335334
17,0.01323338
18,0.01274237
19,0.01224936
20,0.011978
21,0.01202852
22,0.01224093
23,0.01266724
24,0.01323449
25,0.01391715
26,0.01451559
27,0.01442418
28,0.01338479
29,0.01198504
30,0.01109118
31,0.0109591
32,0.0107716
33,0.01035221
34,0.00980361
35,0.009456929
36,0.009471164
37,0.009526543
38,0.009302691
39,0.009005038
40,0.008611101
41,0.008408522
42,0.008373639
43,0.008384125
44,0.008351615
45,0.008540578
46,0.008832688
47,0.009118217
48,0.009380583
49,0.00951463
50,0.009500661
51,0.009343689
52,0.009138525
53,0.008863272
54,0.008648769
55,0.008438849
56,0.00825469
57,0.008057579
58,0.007903237
59,0.007789726
60,0.007646113
61,0.007556969
62,0.007480597
63,0.007380769
64,0.00729485
65,0.007168779
66,0.007108783
67,0.007091542
68,0.007071192
69,0.007136798
70,0.007162288
71,0.007247635
72,0.007274908
73,0.007192594
74,0.007109981
75,0.006943394
76,0.006782455
77,0.006723167
78,0.006830339
79,0.007163098
80,0.007586381
81,0.007836865
82,0.007992372
83,0.008034647
84,0.007949892
85,0.007674256
86,0.007330098
87,0.006806857
88,0.006288043
89,0.005838642
90,0.005473929
91,0.005184434
92,0.004995393
93,0.004842993
94,0.00470702
95,0.004568432
96,0.004412149
97,0.004207869
98,0.004017897
99,0.003780644
100,0.003560156
101,0.003360751
102,0.003215718
103,0.003165226
104,0.003175185
105,0.003240548
106,0.003357958
107,0.003542669
108,0.00386688
109,0.004375566
110,0.005053714
111,0.005719943
112,0.006409217
113,0.00728028
114,0.008295852
115,0.009126803
116,0.009709156
117,0.009985336
118,0.009797469
119,0.009614439
120,0.009348284


==> figs/flips/lung_clean_unknown_flip_psnr.dat <==
x,y
1,9.54384710712796
2,17.6012021302296
3,19.8268620106233
4,21.4047131220231
5,24.023879678818
6,26.6999173144602
7,27.3670063579622
8,28.0049280700113
9,28.4902763908431
10,28.6579380825947
11,28.9397785531193
12,28.9721178998707
13,28.5268251112645
14,28.9347593318867
15,28.9069564719705
16,28.9796342483133
17,29.4637514748977
18,29.5402253579884
19,29.4575543195522
20,29.28596266771
21,29.7374384175858
22,0
23,0
24,0


==> figs/flips/lung_noise_fixed_flip_psnr.dat <==
x,y
1,9.54194071722748
2,13.3188532513151
3,18.3344782053194
4,20.1735405318837
5,20.6871517028383
6,20.7100498488851
7,20.624132862612
8,20.5232569964525
9,20.4269972351672
10,20.5410049849099
11,20.4545768544906
12,20.4509562581745
13,20.490150056401
14,20.3267384912527
15,20.4207368279456
16,20.2214868446175
17,20.4166644439765
18,20.394343497131
19,20.4017599006053
20,20.3259121951194
21,20.2408799192105
22,0
23,0
24,0


==> figs/flips/lung_noise_known_flip_psnr.dat <==
x,y
1,9.54052456531043
2,14.2660577545926
3,15.1325752376915
4,15.8249202795213
5,16.9454709231274
6,18.3364555226215
7,22.1294274641769
8,23.4934697795322
9,23.2809011782646
10,23.9700023084507
11,24.3721017605928
12,24.8198264073532
13,25.4292482810456
14,25.7064053162693
15,26.1036283690308
16,26.2732094167135
17,26.5111479979481
18,26.6115619270804
19,26.6890220038157
20,26.6372205136885
21,26.5775664559596
22,0
23,0
24,0


==> figs/flips/lung_noise_unknown_flip_line.dat <==
x,y
1,0
2,0.0284685094043399
3,0.0108954827104365
4,0.0400782565906145
5,0.0126057699292758
6,0.0183186084357152
7,0.000232112280404809
8,0.0171397518229237
9,0.0276726074027064
10,0.386177260512355
11,0.599972243050443
12,0.645785590912045
13,0.859063832924744
14,0.881641901392686
15,0.885256447202
16,0.876233519528831
17,0.705765005350193
18,0.539052178039375
19,0.561668382399474
20,0.582799631514148
21,0.662824381976823
22,0.648525580059123
23,0.738959964720936
24,0.743684993436844
25,0.815552499731953
26,0.771680898723117
27,0.798282481393503
28,0.820117349679944
29,0.845154890570265
30,0.836954191910611
31,0.846654165277383
32,0.852091024796786
33,0.839332416279008
34,0.786920205562833
35,0.839657557677798
36,0.769730904579614
37,0.682483197046125
38,0.740785197767316
39,0.777833659060208
40,0.754147165850903
41,0.680510218626425
42,0.717287940858356
43,0.694434712309141
44,0.65083463455568
45,0.721723226491989
46,0.73842381465438
47,0.732316789949267
48,0.585412298104041
49,0.512312415456916
50,0.459966859142277
51,0.484568462209901
52,0.467084844675671
53,0.659780503749929
54,0.733262407433119
55,0.691087710357121
56,0.748433042298473
57,0.710683956098388
58,0.597985880888517
59,0.455877427990794
60,0.730071494171594
61,0.79666154047175
62,0.855053617779413
63,0.93803472908164
64,0.92029743846154
65,0.930597323657817
66,0.935995289723771
67,0.9453229205361
68,0.956674476451963
69,0.960419682558719
70,0.962256794469581
71,0.855139439123363
72,0.824791961973115
73,0.809645017460331
74,0.779022693614243
75,0.779428716593032
76,0.755479811406841
77,0.781123725522521
78,0.757659162952803
79,0.785653697249545
80,0.691612408239389
81,0.668487111797257
82,0.59924461925065
83,0.665366483891386
84,0.309621405765994
85,0.010015255117955
86,0
87,0.022684515843559
88,0
89,0.0538207538315252
90,0
91,0.277623200092355
92,0.312218864197894
93,0
94,0.0162885574052207
95,0
96,0.0354201468763674
97,0.0361337816908028
98,0.0231215981992106
99,0
100,0.0249461560048583
101,0


==> figs/flips/lung_noise_unknown_flip_pmf_est.dat <==
x,y
1,0.009022826
2,0.009328937
3,0.00955354
4,0.00973548
5,0.009883128
6,0.01008728
7,0.01026263
8,0.01041293
9,0.01066703
10,0.01088959
11,0.0111787
12,0.01146164
13,0.01186535
14,0.01233279
15,0.01294961
16,0.01351872
17,0.01393546
18,0.01434081
19,0.01460984
20,0.01476815
21,0.01473575
22,0.01437161
23,0.01398947
24,0.01345707
25,0.01290184
26,0.01242133
27,0.01181177
28,0.01122003
29,0.01053718
30,0.009854306
31,0.009321832
32,0.008811105
33,0.008405634
34,0.008105556
35,0.007839904
36,0.007659622
37,0.007495416
38,0.007366785
39,0.007259442
40,0.007186596
41,0.007187781
42,0.007178595
43,0.007228449
44,0.007232271
45,0.007288124
46,0.007366814
47,0.007428539
48,0.007488409
49,0.007557873
50,0.007617944
51,0.007649809
52,0.007662935
53,0.00767354
54,0.007748432
55,0.007824724
56,0.007859821
57,0.00793647
58,0.007957421
59,0.008007722
60,0.008046646
61,0.008095409
62,0.008126177
63,0.008138921
64,0.008148327
65,0.008149787
66,0.008165538
67,0.008140615
68,0.008110157
69,0.008126481
70,0.008082774
71,0.008023294
72,0.007910156
73,0.007872084
74,0.007798715
75,0.007736826
76,0.007696226
77,0.007683695
78,0.007683933
79,0.007668276
80,0.007698458
81,0.007692822
82,0.007691105
83,0.007655314
84,0.007592487
85,0.007588655
86,0.007490925
87,0.007432598
88,0.00732826
89,0.007206166
90,0.007024847
91,0.006842816
92,0.006647847
93,0.006445558
94,0.006206118
95,0.00599253
96,0.005774312
97,0.005558508
98,0.005358881
99,0.005186002
100,0.005028994
101,0.00490249
102,0.004782621
103,0.004697915
104,0.004651185
105,0.004650136
106,0.004689474
107,0.004804104
108,0.004937918
109,0.005131306
110,0.005355203
111,0.005597352
112,0.00587369
113,0.006184625
114,0.00651521
115,0.006887402
116,0.007269621
117,0.007625716
118,0.008018885
119,0.008406461
120,0.008719087


==> figs/flips/lung_noise_unknown_flip_psnr.dat <==
x,y
1,9.54204245584727
2,16.4058402258601
3,15.733461475705
4,15.3402553370064
5,15.6544109531359
6,16.1874565322386
7,20.4155717002591
8,21.3887546680997
9,21.9203706543699
10,22.3733582386409
11,22.7767676682066
12,23.0008295064723
13,23.2046369046808
14,23.4132203164196
15,23.5480477597331
16,23.5710183801385
17,23.878996743566
18,24.0012747726153
19,24.2788127634004
20,24.5275144190744
21,24.6556353559044
22,0
23,0
24,0


==> figs/flips/rib_clean_fixed_flip_psnr.dat <==
x,y
1,11.3475877421032
2,22.4776951597879
3,21.5019805033741
4,22.4859824429442
5,22.9809453667214
6,22.3286588760911
7,22.330454981772
8,22.8791539160234
9,22.9767440818931
10,22.8056611521996
11,22.8595808577563
12,22.9716198750543
13,23.1230368683408
14,22.6474481555013
15,23.2114669030118
16,23.0632594128277
17,22.7853797176734
18,23.1042324970026
19,23.1305563819132
20,22.9508821459703
21,22.9748157653966
22,0
23,0
24,0


==> figs/flips/rib_clean_known_flip_psnr.dat <==
x,y
1,11.3425423005404
2,17.8841974211777
3,18.2913913924718
4,19.6011662640345
5,23.0431166612989
6,28.8835377082514
7,31.9529056923771
8,33.1625369298764
9,33.6709577983764
10,33.7392323195387
11,34.0669848498272
12,34.1680272919906
13,34.0804385112541
14,34.1870928978981
15,34.2890158015895
16,34.4241258426416
17,34.2758279218019
18,34.3375318506218
19,34.3418852370751
20,34.5879289049133
21,34.5553293251889
22,0
23,0
24,0


==> figs/flips/rib_clean_unknown_flip_line.dat <==
x,y
1,0
2,0.0312256862937548
3,0
4,0
5,0.00688979197761209
6,0
7,0
8,0
9,0
10,0.0169582520236955
11,0.00303475892801431
12,0.00279422161851266
13,0.0159458113823983
14,0
15,0
16,0
17,0.0197279736334718
18,0.0782150768156817
19,0.101147188783738
20,0.137353469726971
21,0.189807473309668
22,0.236169446824072
23,0.253474256421124
24,0.254939617496008
25,0.283589196589939
26,0.288067871132264
27,0.312782533265058
28,0.358254337433751
29,0.383332598866846
30,0.408116685964946
31,0.37755433656661
32,0.38291399801806
33,0.392042170581857
34,0.381569049325701
35,0.322728583377103
36,0.333519818126603
37,0.370584585497055
38,0.430454243915598
39,0.476707378157902
40,0.449574308287775
41,0.387910491429838
42,0.360352703810821
43,0.404117695808661
44,0.423736683949678
45,0.4499586741719
46,0.48347841760559
47,0.496468225985791
48,0.520664715273981
49,0.518167618937953
50,0.550027535022663
51,0.634041666211746
52,0.679514188468717
53,0.638660357134138
54,0.516612004230507
55,0.468342763348418
56,0.413426390712309
57,0.396392764932758
58,0.511431524743955
59,0.570284708667066
60,0.570866458448148
61,0.623688567312807
62,0.669641779380388
63,0.60749252111299
64,0.508109912101995
65,0.548832752970275
66,0.631731172439669
67,0.707685217607549
68,0.792041237001011
69,0.841062867609759
70,0.903796547604986
71,0.877302797301643
72,0.798280230012268
73,0.684701995520526
74,0.587309947083368
75,0.545305415115465
76,0.618734978805594
77,0.648969892264867
78,0.589429949454593
79,0.554766487755808
80,0.472614427580746
81,0.475217960911641
82,0.434993934395342
83,0.397661622999203
84,0.329202486349856
85,0.212874299140138
86,0.0894013710092795
87,0.0214174364253015
88,0.0374359546757852
89,0.0611707129328499
90,0.0445499509747809
91,0.0123623408040747
92,0.0175942859624315
93,0.0282260373833939
94,0.000528067911529165
95,0.00691566450671868
96,0.0258225753352515
97,0
98,0.00417377090966523
99,0.00940259857398492
100,0
101,0


==> figs/flips/rib_clean_unknown_flip_pmf_est.dat <==
x,y
1,0.008025006
2,0.007616504
3,0.007275927
4,0.006996423
5,0.006833515
6,0.006790799
7,0.006787612
8,0.006788301
9,0.006853033
10,0.006929433
11,0.007057361
12,0.00719281
13,0.007364006
14,0.007560324
15,0.007766894
16,0.007962648
17,0.008051449
18,0.008210851
19,0.00832524
20,0.008478096
21,0.008690949
22,0.008994794
23,0.009396535
24,0.009906254
25,0.01045729
26,0.01101201
27,0.01185448
28,0.01243263
29,0.01285559
30,0.01285415
31,0.01274318
32,0.01221798
33,0.01162791
34,0.01117843
35,0.01106427
36,0.0110648
37,0.01111166
38,0.01155661
39,0.0121856
40,0.01330148
41,0.01463581
42,0.016276
43,0.01752614
44,0.01759151
45,0.01731097
46,0.016512
47,0.0158028
48,0.01526396
49,0.01484476
50,0.01394965
51,0.01274037
52,0.01198656
53,0.01140036
54,0.01091881
55,0.01067319
56,0.01062918
57,0.01055901
58,0.01044029
59,0.01011772
60,0.009684846
61,0.008959115
62,0.008049177
63,0.007201154
64,0.006443436
65,0.005718296
66,0.005097629
67,0.004552326
68,0.004077662
69,0.003677564
70,0.003321467
71,0.003015978
72,0.002798717
73,0.002609501
74,0.002422042
75,0.002309888
76,0.002257836
77,0.002256391
78,0.002297937
79,0.00236193
80,0.002455628
81,0.00254651
82,0.002628997
83,0.002709904
84,0.002821871
85,0.002955592
86,0.003138088
87,0.003309543
88,0.003499414
89,0.00375737
90,0.004076369
91,0.00447711
92,0.00481436
93,0.005170159
94,0.005580003
95,0.006245383
96,0.007263397
97,0.008301934
98,0.008659786
99,0.008647512
100,0.008532682
101,0.008565149
102,0.008528919
103,0.008513029
104,0.008473516
105,0.008466707
106,0.008461268
107,0.008463513
108,0.008459773
109,0.008559364
110,0.008643345
111,0.008737895
112,0.008827454
113,0.00894461
114,0.008998469
115,0.00914617
116,0.009299389
117,0.009311683
118,0.009111701
119,0.008808026
120,0.008423503


==> figs/flips/rib_clean_unknown_flip_psnr.dat <==
x,y
1,11.3477887794598
2,23.1961504683544
3,22.5193213299203
4,24.2256252862571
5,26.4531510776288
6,29.1966140007855
7,31.3702827367213
8,32.2239842954656
9,32.6142095077062
10,33.0864232590098
11,33.3121113342751
12,33.5239091492583
13,33.5926788637403
14,33.484064895292
15,33.7226118869839
16,33.3965028892625
17,33.7092001819941
18,33.7723387561685
19,33.892753904298
20,34.0465096332092
21,34.1161920194321
22,0
23,0
24,0


==> figs/flips/rib_noise_fixed_flip_psnr.dat <==
x,y
1,11.3477024002049
2,22.4215006709308
3,21.9892027021671
4,21.9265413135063
5,21.7013496779428
6,21.2119645473992
7,21.0886410013473
8,21.275156000087
9,21.5919565538647
10,21.7181743068069
11,21.7348966244378
12,21.393013581561
13,20.8534419687503
14,20.633957571463
15,20.7760989355268
16,20.8550738362084
17,21.0563150176022
18,21.4692903523379
19,21.6004426561095
20,21.5565152309994
21,21.4004986346767
22,0
23,0
24,0


==> figs/flips/rib_noise_known_flip_psnr.dat <==
x,y
1,11.3486857042362
2,19.5099464641726
3,19.8896669218941
4,20.1331732196052
5,19.8993448470732
6,19.9488366795363
7,20.4375900118546
8,21.3408344732996
9,26.3336774181144
10,27.7243637798963
11,28.4256364199454
12,28.8802808174929
13,29.3035546886292
14,29.49896322314
15,29.5977380108965
16,29.77943373623
17,29.8189566947938
18,29.8818114666888
19,30.003248922687
20,29.960063678197
21,29.9896773621999
22,0
23,0
24,0


==> figs/flips/rib_noise_unknown_flip_line.dat <==
x,y
1,0
2,0.0132573426305434
3,0.00284850540038087
4,0
5,0.00602739473114408
6,0
7,0
8,0.0341875035704632
9,0.0320199665825645
10,0.0185294603407788
11,0.00676315550943167
12,0
13,0
14,0.011366902084009
15,0.0174466006377151
16,0.00921655436936225
17,0.012076912672022
18,0.0587149069361289
19,0.109417218245958
20,0.154999845561933
21,0.21223370549868
22,0.221146468711249
23,0.250687065357783
24,0.270635646877567
25,0.269029041837743
26,0.31043836153962
27,0.33985187160206
28,0.307933438437176
29,0.362607401068952
30,0.434516914782734
31,0.428127352751176
32,0.429029077475571
33,0.43233282089803
34,0.446609236883533
35,0.454717205945479
36,0.361514604983749
37,0.332068663593529
38,0.463815363973616
39,0.462465415327712
40,0.424965257170236
41,0.449535685042175
42,0.404536423494355
43,0.390328309857002
44,0.380144519516094
45,0.412483139063219
46,0.493931947342408
47,0.526214506375247
48,0.519569195702546
49,0.564791906192657
50,0.515655485582976
51,0.509415537227657
52,0.649934136958072
53,0.599816169801269
54,0.530444857380938
55,0.589563667729888
56,0.474258378647388
57,0.375084593854289
58,0.48234099083828
59,0.579871070515828
60,0.595876298008136
61,0.61911427008169
62,0.601702571945308
63,0.574513826661932
64,0.576508067565096
65,0.615588882833664
66,0.736796730204967
67,0.768501581735374
68,0.765990305592009
69,0.872599641969575
70,0.946917080294007
71,0.890176040789092
72,0.830426136305676
73,0.746403903800656
74,0.619628653372236
75,0.582570082429802
76,0.636664340490543
77,0.597675122580218
78,0.510883684623572
79,0.51448541038213
80,0.515534318604195
81,0.421963884127732
82,0.364453141988232
83,0.359210538631258
84,0.26910025206281
85,0.202171185443732
86,0.154475194148126
87,0.100522163840702
88,0.0400754925222823
89,0.0285869433848575
90,0.0380289738321546
91,0.0370906956210887
92,0.0401886289084636
93,0.0335200717522893
94,0
95,0
96,0.0222646404135909
97,0.035628264774638
98,0
99,0.00823072623259183
100,0.0158297829530144
101,0


==> figs/flips/rib_noise_unknown_flip_pmf_est.dat <==
x,y
1,0.007507305
2,0.007650194
3,0.007523288
4,0.008124294
5,0.008082568
6,0.008364325
7,0.008360777
8,0.008948402
9,0.009241642
10,0.009475744
11,0.009769589
12,0.01028167
13,0.01026063
14,0.0109312
15,0.01146441
16,0.01137118
17,0.01139717
18,0.01130435
19,0.01113955
20,0.01093574
21,0.01099178
22,0.01078415
23,0.01093089
24,0.01126728
25,0.01072865
26,0.01076473
27,0.01086464
28,0.01084499
29,0.01131801
30,0.01120578
31,0.01084094
32,0.01105784
33,0.01098666
34,0.01134545
35,0.01112259
36,0.01148941
37,0.01192831
38,0.01175042
39,0.01244159
40,0.01281422
41,0.01350351
42,0.01339794
43,0.01324678
44,0.01305983
45,0.01285308
46,0.01337467
47,0.01351026
48,0.01317691
49,0.01356903
50,0.01261945
51,0.01293556
52,0.01189652
53,0.01193598
54,0.01125159
55,0.01104172
56,0.01027613
57,0.009868659
58,0.009495093
59,0.00923296
60,0.008607994
61,0.008292937
62,0.007612844
63,0.007232212
64,0.006549869
65,0.005981289
66,0.005508694
67,0.00502186
68,0.004581339
69,0.004312419
70,0.004002336
71,0.003763996
72,0.003527807
73,0.003379556
74,0.00327686
75,0.003196119
76,0.003117386
77,0.003106463
78,0.003102141
79,0.003142255
80,0.003204413
81,0.003292473
82,0.003418965
83,0.003562022
84,0.003656895
85,0.003868673
86,0.004101101
87,0.00427831
88,0.004492316
89,0.004769041
90,0.005041243
91,0.005214751
92,0.005575827
93,0.005680092
94,0.005929684
95,0.006167407
96,0.006302848
97,0.006549901
98,0.00667355
99,0.006920693
100,0.006867246
101,0.007033443
102,0.007110245
103,0.00721829
104,0.007262306
105,0.007011885
106,0.007161631
107,0.007327822
108,0.007408625
109,0.007369897
110,0.007645006
111,0.007659107
112,0.007866139
113,0.007660457
114,0.007905828
115,0.00768491
116,0.007717472
117,0.007595766
118,0.007581491
119,0.007493204
120,0.0075447


==> figs/flips/rib_noise_unknown_flip_psnr.dat <==
x,y
1,11.3452833412874
2,23.0702190209925
3,22.4234326393467
4,23.0250611140356
5,23.3613306667859
6,23.6598633771505
7,24.034226832281
8,27.1658353360991
9,28.0443222153788
10,28.542401679602
11,28.7924346263571
12,28.8986415295474
13,29.1470690525606
14,28.9966570292688
15,29.1361543918164
16,29.4997453234436
17,29.3178184497921
18,29.4095504689105
19,29.463851876565
20,29.4324260602839
21,29.4313705355882
22,0
23,0
24,0


==> figs/line_profile/line_profile_chest_clean_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0.0980392156862745
15,0.188235294117647
16,0.27843137254902
17,0.443137254901961
18,0.462745098039216
19,0.443137254901961
20,0.533333333333333
21,0.803921568627451
22,0.415686274509804
23,0.235294117647059
24,0.0941176470588235
25,0.243137254901961
26,0.47843137254902
27,0.682352941176471
28,0.772549019607843
29,0.784313725490196
30,0.788235294117647
31,0.76078431372549
32,0.67843137254902
33,0.670588235294118
34,0.631372549019608
35,0.627450980392157
36,0.650980392156863
37,0.705882352941177
38,0.780392156862745
39,0.870588235294118
40,0.792156862745098
41,0.713725490196078
42,0.803921568627451
43,0.788235294117647
44,0.854901960784314
45,0.862745098039216
46,0.733333333333333
47,0.662745098039216
48,0.341176470588235
49,0.235294117647059
50,0.215686274509804
51,0.0470588235294118
52,0.164705882352941
53,0.101960784313725
54,0
55,0.0235294117647059
56,0.541176470588235
57,0.768627450980392
58,0.784313725490196
59,0.874509803921569
60,0.890196078431372
61,0.576470588235294
62,0.474509803921569
63,0.419607843137255
64,0.380392156862745
65,0.466666666666667
66,0.509803921568627
67,0.647058823529412
68,0.843137254901961
69,0.733333333333333
70,0.670588235294118
71,0.623529411764706
72,0.819607843137255
73,0.945098039215686
74,0.925490196078431
75,0.756862745098039
76,0.541176470588235
77,0.556862745098039
78,0.580392156862745
79,0.67843137254902
80,0.643137254901961
81,0.63921568627451
82,0.498039215686275
83,0.411764705882353
84,0.349019607843137
85,0.329411764705882
86,0.364705882352941
87,0.450980392156863
88,0.282352941176471
89,0
90,0.0352941176470588
91,0.00784313725490196
92,0.0549019607843137
93,0.0196078431372549
94,0.0666666666666667
95,0.392156862745098
96,0.0392156862745098
97,0.0235294117647059
98,0.00784313725490196
99,0.0196078431372549
100,0.00784313725490196
101,0.00392156862745098


==> figs/line_profile/line_profile_chest_clean_gl_made.dat <==
x,y
1,0.00392156862745098
2,0
3,0.00784313725490196
4,0.0196078431372549
5,0.0117647058823529
6,0
7,0
8,0.00784313725490196
9,0.00784313725490196
10,0.00392156862745098
11,0.0156862745098039
12,0
13,0.00784313725490196
14,0.0823529411764706
15,0.172549019607843
16,0.156862745098039
17,0.207843137254902
18,0.192156862745098
19,0.27843137254902
20,0.184313725490196
21,0.529411764705882
22,0.772549019607843
23,0.431372549019608
24,0.137254901960784
25,0.184313725490196
26,0.450980392156863
27,0.6
28,0.627450980392157
29,0.623529411764706
30,0.631372549019608
31,0.611764705882353
32,0.670588235294118
33,0.698039215686274
34,0.729411764705882
35,0.729411764705882
36,0.72156862745098
37,0.717647058823529
38,0.764705882352941
39,0.694117647058824
40,0.67843137254902
41,0.658823529411765
42,0.682352941176471
43,0.690196078431373
44,0.686274509803922
45,0.670588235294118
46,0.631372549019608
47,0.607843137254902
48,0.4
49,0.0980392156862745
50,0.152941176470588
51,0.149019607843137
52,0.313725490196078
53,0.329411764705882
54,0.309803921568627
55,0.325490196078431
56,0.396078431372549
57,0.403921568627451
58,0.462745098039216
59,0.819607843137255
60,0.976470588235294
61,0.835294117647059
62,0.780392156862745
63,0.83921568627451
64,0.933333333333333
65,1
66,1
67,0.929411764705882
68,0.815686274509804
69,0.584313725490196
70,0.533333333333333
71,0.52156862745098
72,0.67843137254902
73,0.882352941176471
74,0.905882352941176
75,0.717647058823529
76,0.419607843137255
77,0.482352941176471
78,0.686274509803922
79,0.776470588235294
80,0.8
81,0.705882352941177
82,0.435294117647059
83,0.325490196078431
84,0.349019607843137
85,0.317647058823529
86,0.345098039215686
87,0.352941176470588
88,0.113725490196078
89,0.0235294117647059
90,0.0196078431372549
91,0.0235294117647059
92,0.0313725490196078
93,0.0117647058823529
94,0.207843137254902
95,0.250980392156863
96,0.0313725490196078
97,0.00392156862745098
98,0
99,0.00392156862745098
100,0
101,0.00784313725490196


==> figs/line_profile/line_profile_chest_clean_gt.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0.1372549
16,0.2313726
17,0.1843137
18,0.1843137
19,0.2
20,0.2705882
21,0.6784314
22,0.7529412
23,0.3411765
24,0.09019608
25,0.1254902
26,0.4627451
27,0.6
28,0.6352941
29,0.6431373
30,0.5607843
31,0.6117647
32,0.6980392
33,0.7019608
34,0.7372549
35,0.7607843
36,0.7686275
37,0.7686275
38,0.7647059
39,0.7372549
40,0.6941177
41,0.7137255
42,0.7019608
43,0.7098039
44,0.7254902
45,0.7490196
46,0.6784314
47,0.6352941
48,0.4588235
49,0.1686275
50,0.1607843
51,0.2470588
52,0.3411765
53,0.4039216
54,0.3490196
55,0.2901961
56,0.3607843
57,0.4156863
58,0.5568628
59,0.9215686
60,0.9372549
61,0.8196079
62,0.8196079
63,0.8313726
64,0.9098039
65,0.945098
66,0.8941177
67,0.827451
68,0.7490196
69,0.4941176
70,0.4941176
71,0.4901961
72,0.6705883
73,0.9803922
74,1
75,0.9019608
76,0.4862745
77,0.5960785
78,0.8078431
79,0.8156863
80,0.7411765
81,0.6941177
82,0.372549
83,0.2862745
84,0.2745098
85,0.2980392
86,0.345098
87,0.3843137
88,0.05882353
89,0
90,0
91,0
92,0
93,0
94,0.2117647
95,0.145098
96,0
97,0
98,0
99,0
100,0
101,0


==> figs/line_profile/line_profile_chest_mild_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0.00392156862745098
6,0.0470588235294118
7,0.129411764705882
8,0.125490196078431
9,0.105882352941176
10,0.23921568627451
11,0.266666666666667
12,0.325490196078431
13,0.372549019607843
14,0.372549019607843
15,0.388235294117647
16,0.43921568627451
17,0.466666666666667
18,0.4
19,0.349019607843137
20,0.345098039215686
21,0.247058823529412
22,0.529411764705882
23,0.529411764705882
24,0.525490196078431
25,0.447058823529412
26,0.494117647058824
27,0.541176470588235
28,0.6
29,0.607843137254902
30,0.603921568627451
31,0.549019607843137
32,0.435294117647059
33,0.364705882352941
34,0.274509803921569
35,0.313725490196078
36,0.254901960784314
37,0.231372549019608
38,0.211764705882353
39,0.211764705882353
40,0.211764705882353
41,0.364705882352941
42,0.388235294117647
43,0.513725490196078
44,0.447058823529412
45,0.396078431372549
46,0.301960784313725
47,0.258823529411765
48,0.0823529411764706
49,0
50,0.113725490196078
51,0.109803921568627
52,0.12156862745098
53,0
54,0.0235294117647059
55,0.196078431372549
56,0.333333333333333
57,0.458823529411765
58,0.431372549019608
59,0.592156862745098
60,0.4
61,0.325490196078431
62,0.301960784313725
63,0.286274509803922
64,0.184313725490196
65,0.164705882352941
66,0.274509803921569
67,0.298039215686275
68,0.282352941176471
69,0.333333333333333
70,0.447058823529412
71,0.505882352941176
72,0.541176470588235
73,0.603921568627451
74,0.611764705882353
75,0.533333333333333
76,0.450980392156863
77,0.533333333333333
78,0.619607843137255
79,0.584313725490196
80,0.541176470588235
81,0.380392156862745
82,0.380392156862745
83,0.294117647058824
84,0.313725490196078
85,0.345098039215686
86,0.345098039215686
87,0.396078431372549
88,0.403921568627451
89,0.376470588235294
90,0.380392156862745
91,0.227450980392157
92,0.215686274509804
93,0.137254901960784
94,0.129411764705882
95,0.0941176470588235
96,0.109803921568627
97,0.0274509803921569
98,0.0196078431372549
99,0.0235294117647059
100,0.0313725490196078
101,0


==> figs/line_profile/line_profile_lung_clean_gl.dat <==
x,y
1,0
2,0.0196078431372549
3,0
4,0.0235294117647059
5,0.0196078431372549
6,0.00784313725490196
7,0.0941176470588235
8,0
9,0.152941176470588
10,0.403921568627451
11,0.533333333333333
12,0.615686274509804
13,0.870588235294118
14,0.772549019607843
15,0.827450980392157
16,0.819607843137255
17,0.780392156862745
18,0.466666666666667
19,0.36078431372549
20,0.466666666666667
21,0.482352941176471
22,0.529411764705882
23,0.584313725490196
24,0.580392156862745
25,0.654901960784314
26,0.627450980392157
27,0.690196078431373
28,0.772549019607843
29,0.788235294117647
30,0.780392156862745
31,0.792156862745098
32,0.803921568627451
33,0.807843137254902
34,0.8
35,0.772549019607843
36,0.792156862745098
37,0.776470588235294
38,0.749019607843137
39,0.815686274509804
40,0.737254901960784
41,0.862745098039216
42,0.803921568627451
43,0.827450980392157
44,0.733333333333333
45,0.694117647058824
46,0.87843137254902
47,0.701960784313725
48,0.733333333333333
49,0.607843137254902
50,0.650980392156863
51,0.690196078431373
52,0.8
53,1
54,1
55,0.894117647058824
56,0.917647058823529
57,0.96078431372549
58,1
59,0.949019607843137
60,0.807843137254902
61,0.901960784313726
62,1
63,1
64,1
65,1
66,1
67,1
68,0.831372549019608
69,0.882352941176471
70,0.83921568627451
71,0.854901960784314
72,0.831372549019608
73,0.8
74,0.701960784313725
75,0.615686274509804
76,0.568627450980392
77,0.623529411764706
78,0.674509803921569
79,0.635294117647059
80,0.580392156862745
81,0.52156862745098
82,0.549019607843137
83,0.505882352941176
84,0.454901960784314
85,0.0784313725490196
86,0
87,0.00392156862745098
88,0
89,0
90,0
91,0.0862745098039216
92,0.325490196078431
93,0
94,0
95,0.0156862745098039
96,0
97,0
98,0
99,0
100,0.00784313725490196
101,0


==> figs/line_profile/line_profile_lung_clean_gt.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0.05196662
10,0.4466623
11,0.5176013
12,0.5625131
13,0.8370962
14,0.9410535
15,0.9384533
16,0.8006837
17,0.5336178
18,0.4880268
19,0.5146212
20,0.5316619
21,0.596323
22,0.7255958
23,0.7755713
24,0.8136294
25,0.8390763
26,0.8287804
27,0.8220778
28,0.8449798
29,0.8502886
30,0.8514791
31,0.8416148
32,0.8304881
33,0.8241168
34,0.8194097
35,0.8071499
36,0.7958438
37,0.7807594
38,0.745922
39,0.6903207
40,0.6823039
41,0.6980273
42,0.7231966
43,0.6961002
44,0.6968503
45,0.7428471
46,0.7750096
47,0.7455515
48,0.6765391
49,0.5326864
50,0.4725496
51,0.5145361
52,0.5819564
53,0.7653133
54,0.7810759
55,0.7808484
56,0.7694594
57,0.7858909
58,0.7539932
59,0.6579022
60,0.8151959
61,0.9583322
62,0.9645605
63,0.9734892
64,0.9387501
65,0.9200873
66,0.9490552
67,0.9708979
68,0.9674549
69,0.9654542
70,0.8944874
71,0.7109554
72,0.6961481
73,0.7414845
74,0.835404
75,0.8461626
76,0.887806
77,0.8101543
78,0.7757988
79,0.7476792
80,0.7289808
81,0.6906219
82,0.6997852
83,0.6115543
84,0.3022594
85,0.003424096
86,0.001506495
87,0.009713016
88,0.004189986
89,-0.0019821
90,-0.01040201
91,0.372912
92,0.2691053
93,-0.003659667
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> figs/line_profile/line_profile_lung_clean_made_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0.0117647058823529
8,0
9,0.0980392156862745
10,0.486274509803922
11,0.541176470588235
12,0.588235294117647
13,0.807843137254902
14,0.87843137254902
15,0.92156862745098
16,0.827450980392157
17,0.458823529411765
18,0.490196078431373
19,0.466666666666667
20,0.505882352941176
21,0.592156862745098
22,0.670588235294118
23,0.772549019607843
24,0.827450980392157
25,0.815686274509804
26,0.803921568627451
27,0.796078431372549
28,0.83921568627451
29,0.862745098039216
30,0.866666666666667
31,0.831372549019608
32,0.831372549019608
33,0.803921568627451
34,0.807843137254902
35,0.792156862745098
36,0.792156862745098
37,0.780392156862745
38,0.752941176470588
39,0.701960784313725
40,0.682352941176471
41,0.694117647058824
42,0.705882352941177
43,0.729411764705882
44,0.717647058823529
45,0.698039215686274
46,0.729411764705882
47,0.701960784313725
48,0.682352941176471
49,0.517647058823529
50,0.447058823529412
51,0.541176470588235
52,0.572549019607843
53,0.792156862745098
54,0.792156862745098
55,0.788235294117647
56,0.788235294117647
57,0.811764705882353
58,0.776470588235294
59,0.635294117647059
60,0.815686274509804
61,0.992156862745098
62,0.968627450980392
63,0.956862745098039
64,0.952941176470588
65,0.913725490196078
66,0.929411764705882
67,0.956862745098039
68,0.941176470588235
69,0.941176470588235
70,0.874509803921569
71,0.768627450980392
72,0.682352941176471
73,0.725490196078431
74,0.749019607843137
75,0.815686274509804
76,0.823529411764706
77,0.811764705882353
78,0.725490196078431
79,0.729411764705882
80,0.643137254901961
81,0.674509803921569
82,0.6
83,0.643137254901961
84,0.341176470588235
85,0.137254901960784
86,0
87,0.0509803921568627
88,0.0627450980392157
89,0.00784313725490196
90,0.0235294117647059
91,0.270588235294118
92,0.349019607843137
93,0.0745098039215686
94,0
95,0
96,0
97,0
98,0.0196078431372549
99,0
100,0.0156862745098039
101,0


==> figs/line_profile/line_profile_lung_mild_gl.dat <==
x,y
1,0.00784313725490196
2,0.0980392156862745
3,0.0156862745098039
4,0.0823529411764706
5,0.0156862745098039
6,0.00784313725490196
7,0.00392156862745098
8,0.0470588235294118
9,0.2
10,0.4
11,0.47843137254902
12,0.56078431372549
13,0.776470588235294
14,0.749019607843137
15,0.713725490196078
16,0.627450980392157
17,0.615686274509804
18,0.301960784313725
19,0.352941176470588
20,0.274509803921569
21,0.407843137254902
22,0.423529411764706
23,0.431372549019608
24,0.52156862745098
25,0.52156862745098
26,0.537254901960784
27,0.615686274509804
28,0.619607843137255
29,0.635294117647059
30,0.556862745098039
31,0.607843137254902
32,0.56078431372549
33,0.701960784313725
34,0.682352941176471
35,0.63921568627451
36,0.56078431372549
37,0.725490196078431
38,0.619607843137255
39,0.572549019607843
40,0.592156862745098
41,0.6
42,0.580392156862745
43,0.56078431372549
44,0.525490196078431
45,0.611764705882353
46,0.607843137254902
47,0.564705882352941
48,0.498039215686275
49,0.498039215686275
50,0.443137254901961
51,0.529411764705882
52,0.6
53,0.823529411764706
54,0.823529411764706
55,0.850980392156863
56,0.803921568627451
57,0.682352941176471
58,0.823529411764706
59,0.788235294117647
60,0.705882352941177
61,0.705882352941177
62,0.76078431372549
63,0.807843137254902
64,0.752941176470588
65,0.815686274509804
66,0.819607843137255
67,0.694117647058824
68,0.815686274509804
69,0.63921568627451
70,0.545098039215686
71,0.686274509803922
72,0.623529411764706
73,0.654901960784314
74,0.603921568627451
75,0.549019607843137
76,0.576470588235294
77,0.458823529411765
78,0.556862745098039
79,0.52156862745098
80,0.513725490196078
81,0.549019607843137
82,0.419607843137255
83,0.384313725490196
84,0.32156862745098
85,0.0823529411764706
86,0
87,0
88,0
89,0.0392156862745098
90,0
91,0.0862745098039216
92,0.274509803921569
93,0.235294117647059
94,0
95,0
96,0.00784313725490196
97,0
98,0.0549019607843137
99,0
100,0
101,0


==> figs/line_profile/line_profile_rib_clean_gl.dat <==
x,y
1,0
2,0.0117647058823529
3,0.00392156862745098
4,0.0117647058823529
5,0.00392156862745098
6,0.0117647058823529
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0.0352941176470588
19,0.0941176470588235
20,0.149019607843137
21,0.203921568627451
22,0.243137254901961
23,0.250980392156863
24,0.27843137254902
25,0.313725490196078
26,0.317647058823529
27,0.325490196078431
28,0.349019607843137
29,0.411764705882353
30,0.470588235294118
31,0.466666666666667
32,0.462745098039216
33,0.419607843137255
34,0.388235294117647
35,0.380392156862745
36,0.4
37,0.419607843137255
38,0.450980392156863
39,0.458823529411765
40,0.407843137254902
41,0.325490196078431
42,0.298039215686275
43,0.313725490196078
44,0.329411764705882
45,0.345098039215686
46,0.407843137254902
47,0.415686274509804
48,0.411764705882353
49,0.443137254901961
50,0.462745098039216
51,0.486274509803922
52,0.486274509803922
53,0.490196078431373
54,0.325490196078431
55,0.258823529411765
56,0.27843137254902
57,0.290196078431373
58,0.36078431372549
59,0.47843137254902
60,0.564705882352941
61,0.545098039215686
62,0.533333333333333
63,0.486274509803922
64,0.494117647058824
65,0.584313725490196
66,0.670588235294118
67,0.8
68,0.827450980392157
69,0.827450980392157
70,0.796078431372549
71,0.752941176470588
72,0.76078431372549
73,0.76078431372549
74,0.725490196078431
75,0.588235294117647
76,0.52156862745098
77,0.490196078431373
78,0.462745098039216
79,0.458823529411765
80,0.458823529411765
81,0.454901960784314
82,0.411764705882353
83,0.27843137254902
84,0.258823529411765
85,0.243137254901961
86,0.258823529411765
87,0.243137254901961
88,0.258823529411765
89,0.152941176470588
90,0.0705882352941176
91,0.00784313725490196
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> figs/line_profile/line_profile_rib_clean_gl_made.dat <==
x,y
1,0
2,0.00392156862745098
3,0
4,0
5,0
6,0
7,0.00392156862745098
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0.00392156862745098
18,0.0588235294117647
19,0.129411764705882
20,0.172549019607843
21,0.188235294117647
22,0.219607843137255
23,0.231372549019608
24,0.243137254901961
25,0.250980392156863
26,0.262745098039216
27,0.309803921568627
28,0.341176470588235
29,0.403921568627451
30,0.407843137254902
31,0.364705882352941
32,0.36078431372549
33,0.352941176470588
34,0.349019607843137
35,0.329411764705882
36,0.317647058823529
37,0.36078431372549
38,0.392156862745098
39,0.384313725490196
40,0.4
41,0.415686274509804
42,0.384313725490196
43,0.368627450980392
44,0.376470588235294
45,0.368627450980392
46,0.427450980392157
47,0.454901960784314
48,0.498039215686275
49,0.494117647058824
50,0.533333333333333
51,0.615686274509804
52,0.643137254901961
53,0.611764705882353
54,0.517647058823529
55,0.43921568627451
56,0.372549019607843
57,0.419607843137255
58,0.474509803921569
59,0.537254901960784
60,0.556862745098039
61,0.572549019607843
62,0.643137254901961
63,0.568627450980392
64,0.529411764705882
65,0.556862745098039
66,0.6
67,0.682352941176471
68,0.780392156862745
69,0.847058823529412
70,0.835294117647059
71,0.847058823529412
72,0.768627450980392
73,0.627450980392157
74,0.556862745098039
75,0.552941176470588
76,0.607843137254902
77,0.592156862745098
78,0.52156862745098
79,0.482352941176471
80,0.450980392156863
81,0.403921568627451
82,0.396078431372549
83,0.380392156862745
84,0.329411764705882
85,0.215686274509804
86,0.113725490196078
87,0.0313725490196078
88,0.0117647058823529
89,0.00784313725490196
90,0.00784313725490196
91,0.00784313725490196
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> figs/line_profile/line_profile_rib_clean_gt.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0.0002979614
8,-1.703851e-05
9,-9.186202e-07
10,-3.824926e-07
11,-4.105902e-07
12,-3.984761e-07
13,-3.522328e-07
14,-3.339953e-06
15,-9.066537e-05
16,0.0002594679
17,0.01062373
18,0.05175751
19,0.1179632
20,0.1655555
21,0.181694
22,0.2033971
23,0.2325181
24,0.2374859
25,0.2410993
26,0.2674172
27,0.2982394
28,0.3318296
29,0.37243
30,0.3881574
31,0.3654824
32,0.3493108
33,0.363151
34,0.374031
35,0.3611397
36,0.3679458
37,0.4144675
38,0.4393722
39,0.4268859
40,0.419432
41,0.4152287
42,0.4021228
43,0.3910468
44,0.3897656
45,0.405442
46,0.4416131
47,0.4809899
48,0.5024861
49,0.5219193
50,0.5703652
51,0.6440283
52,0.6853115
53,0.6401054
54,0.5355434
55,0.4430946
56,0.3987814
57,0.4185805
58,0.4960459
59,0.5608841
60,0.5770119
61,0.5986492
62,0.6239719
63,0.5949956
64,0.5516701
65,0.5655936
66,0.634985
67,0.7257424
68,0.8087203
69,0.8696842
70,0.8937055
71,0.8646192
72,0.7715077
73,0.644388
74,0.5802664
75,0.6130428
76,0.6501734
77,0.6234986
78,0.5611448
79,0.5023347
80,0.4575241
81,0.428903
82,0.4191639
83,0.401985
84,0.3341142
85,0.2225165
86,0.1211048
87,0.05945829
88,0.03408616
89,0.0316816
90,0.02994179
91,0.01896389
92,0.007792977
93,0.00205835
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0


==> figs/line_profile/line_profile_rib_mild_gl.dat <==
x,y
1,0
2,0
3,0
4,0
5,0.00392156862745098
6,0.0235294117647059
7,0.00784313725490196
8,0
9,0.0156862745098039
10,0.0588235294117647
11,0.0313725490196078
12,0.0352941176470588
13,0.0705882352941176
14,0.0274509803921569
15,0.0627450980392157
16,0.0784313725490196
17,0.149019607843137
18,0.188235294117647
19,0.149019607843137
20,0.258823529411765
21,0.305882352941176
22,0.356862745098039
23,0.396078431372549
24,0.388235294117647
25,0.525490196078431
26,0.619607843137255
27,0.6
28,0.607843137254902
29,0.603921568627451
30,0.647058823529412
31,0.635294117647059
32,0.603921568627451
33,0.533333333333333
34,0.623529411764706
35,0.541176470588235
36,0.568627450980392
37,0.533333333333333
38,0.447058823529412
39,0.447058823529412
40,0.529411764705882
41,0.345098039215686
42,0.423529411764706
43,0.525490196078431
44,0.529411764705882
45,0.552941176470588
46,0.588235294117647
47,0.619607843137255
48,0.631372549019608
49,0.63921568627451
50,0.580392156862745
51,0.698039215686274
52,0.792156862745098
53,0.623529411764706
54,0.470588235294118
55,0.552941176470588
56,0.556862745098039
57,0.6
58,0.647058823529412
59,0.741176470588235
60,0.780392156862745
61,0.815686274509804
62,0.796078431372549
63,0.784313725490196
64,0.796078431372549
65,0.768627450980392
66,0.780392156862745
67,0.749019607843137
68,0.819607843137255
69,0.803921568627451
70,0.827450980392157
71,0.858823529411765
72,0.866666666666667
73,0.843137254901961
74,0.858823529411765
75,0.772549019607843
76,0.733333333333333
77,0.792156862745098
78,0.749019607843137
79,0.658823529411765
80,0.611764705882353
81,0.6
82,0.611764705882353
83,0.443137254901961
84,0.407843137254902
85,0.333333333333333
86,0.313725490196078
87,0.2
88,0.254901960784314
89,0.23921568627451
90,0.12156862745098
91,0.0627450980392157
92,0.0862745098039216
93,0.0470588235294118
94,0.0196078431372549
95,0.0392156862745098
96,0.0313725490196078
97,0.0431372549019608
98,0
99,0
100,0.0509803921568627
101,0.0549019607843137


==> figs/pdf_imgs/chest_proj_clean.dat <==
x,y
1,0.0158757379341841
2,-0.0155804908042519
3,0.0153043687904185
4,-0.0150453128901545
5,0.0148013399561654
6,-0.014570487602803
7,0.0143507530876284
8,-0.0141400215874669
9,0.0139359776816241
10,-0.0137359912805687
11,0.013536965127525
12,-0.0133351243590118
13,0.0131257176816904
14,-0.0129025812919732
15,0.0126574846677714
16,-0.0123791199094076
17,0.0120514890723481
18,-0.0116512346449585
19,0.0111430281230698
20,-0.0104711919288003
21,0.00954352340641594
22,-0.00819763439451773
23,0.00612396101988926
24,-0.00266648469644675
25,-0.00378970810465154
26,0.0183376995295884
27,-0.0488827734706743
28,0.824626882258336
29,4.33077280288969
30,5.8724375662989
31,7.86646952467557
32,10.9975425227584
33,13.2964178649232
34,14.936246429583
35,16.0706729983532
36,17.6395605342529
37,22.5720686412699
38,22.2842642421194
39,21.8590114934384
40,22.9647420193331
41,24.0639840911616
42,25.356602745136
43,25.4238467388148
44,26.3970402307725
45,26.5504836196703
46,26.5705045402181
47,27.2314253127994
48,27.6250494153252
49,27.8542505430128
50,28.2073136765465
51,27.8338653009895
52,28.0459650981862
53,28.5561025529572
54,29.5514266886759
55,30.2688563194302
56,30.3127850467397
57,30.8525521085533
58,31.8875040758633
59,33.8879600817646
60,35.4557645769503
61,35.7870429930826
62,36.2471323569528
63,37.8842664567335
64,39.5249515918777
65,42.7447349437206
66,43.2935259209527
67,40.7252809833815
68,39.1358317889573
69,37.9756505671245
70,33.9192546393487
71,31.007235116906
72,31.5566168986724
73,31.2824134160365
74,32.6300661860756
75,32.2957681230711
76,31.0057205227918
77,28.4830611515865
78,27.810425736833
79,28.3812122378902
80,27.804456210206
81,26.5747635210623
82,24.8828963221217
83,23.4309016732693
84,23.5215597534588
85,25.5612841909752
86,26.0114334776944
87,25.2570614217846
88,24.8153142690419
89,24.8819739398933
90,24.0888417351732
91,26.671751601065
92,28.9440583495909
93,29.9554356273563
94,30.2012327331687
95,29.7062490495056
96,28.5595482283386
97,27.5102503736798
98,27.2593285806994
99,26.2049086212815
100,24.6439525186229
101,22.3284229183778
102,19.9862989097774
103,18.5523203255544
104,15.6574132777409
105,13.2634910822178
106,12.5930982966555
107,13.4135344679714
108,15.3718580565229
109,16.6840540388656
110,17.8971661241883
111,20.5163892462722
112,16.9189410407293
113,11.3816734939996
114,7.52450526625259
115,5.77017374828923
116,2.60677881415372
117,-0.0747054327552946
118,0.112459251992106
119,-0.079467208231455
120,0.0655715350593251
121,-0.0558565125718775
122,0.0488869980330249
123,-0.0436484014563226
124,0.0395611047495699
125,-0.0362778581130882
126,0.0335790812838414
127,-0.031319261142119
128,0.0293981007232747
129,-0.02774415146842
130,0.0263050772686112
131,-0.0250416192328676
132,0.0239237181139368
133,-0.0229279441458935
134,0.0220357463461651
135,-0.0212322309567375
136,0.0205052906621046
137,-0.0198449718255115
138,0.0192430066134244
139,-0.0186924614635519
140,0.0181874689864739
141,-0.0177230205435642
142,0.0172948034701159
143,-0.0168990714360605
144,0.0165325395229202
145,-0.0161922977121142


==> figs/pdf_imgs/chest_proj_clean2.dat <==
x,y
1,0.0152430228165083
2,-0.0152653482215203
3,0.0153044878221025
4,-0.0153611319232619
5,0.0154361203529189
6,-0.0155304704268273
7,0.0156454111018031
8,-0.0157824256309101
9,0.0159433058184144
10,-0.0161302221484119
11,0.01634581583658
12,-0.0165933215529994
13,0.0168767337413085
14,-0.0172010360409632
15,0.0175725239249687
16,-0.0179992681564485
17,0.0184917962759824
18,-0.0190641208107111
19,0.0197353349161052
20,-0.0205321649040295
21,0.0214931841531874
22,-0.022675976935099
23,0.0241695245853432
24,-0.0261149191798259
25,0.0287309347881994
26,-0.0322609027498753
27,0.0368709399776719
28,0.0431292689229078
29,2.01322987633288
30,4.77981536460749
31,7.78722707032496
32,10.6934603442817
33,12.574060402622
34,13.642818612906
35,16.7784741452459
36,18.5402054278831
37,19.7268946461465
38,22.4755274370462
39,23.5533303742456
40,17.4753601815943
41,14.0269078883033
42,13.5014694549677
43,11.9939248368905
44,11.2010059153849
45,11.3997939299794
46,11.9906602867519
47,12.3855839989889
48,12.9711665306362
49,13.7592532377651
50,14.5916602024217
51,15.1325619716157
52,15.4278795236128
53,15.0903721865704
54,15.7756996793871
55,18.6394478568972
56,21.3377687640036
57,22.9615315798332
58,25.0012533965707
59,25.8448550756012
60,26.1071558265812
61,26.7035971902015
62,27.867579803359
63,28.8341128330599
64,32.2290061495677
65,38.3108616230748
66,42.7049280855656
67,44.6610313340329
68,46.4505641282214
69,47.9317956357636
70,49.689854775931
71,48.8897643068087
72,47.4336299154119
73,44.667129229982
74,41.6741648841024
75,38.4123629933794
76,32.1824823192578
77,30.0812158775784
78,29.2889462413545
79,27.4105095817359
80,24.0762855101701
81,22.0504899108251
82,21.9875986289827
83,26.0099496582459
84,31.0031985466959
85,31.9811992591084
86,31.5841835384864
87,31.3384339912794
88,31.7745089769216
89,32.1043076519156
90,32.3352761911409
91,32.0933435235478
92,32.672506804801
93,33.0792896303077
94,32.5382783381722
95,31.8970219329077
96,31.2108231256667
97,30.9994313012748
98,30.6809809302257
99,30.3948814561547
100,30.189374923716
101,30.684082055308
102,31.9851689611868
103,32.0700666842925
104,31.2684871126797
105,29.9268859880875
106,27.5171993647576
107,23.8583204945006
108,18.1945181394659
109,21.133386518984
110,25.5133786447599
111,20.870076612184
112,17.0977935800315
113,13.6659068904735
114,9.61772092324628
115,6.2503190456153
116,4.57646317478491
117,1.19056329136808
118,-0.047856106616575
119,0.0102351112515092
120,0.00467583445701409
121,-0.0111248510624795
122,0.0142411774549585
123,-0.0158285051394111
124,0.0166376058767622
125,-0.0170223224530302
126,0.0171651638738077
127,-0.0171667898743912
128,0.0170856087870361
129,-0.0169568576157827
130,0.0168024400027914
131,-0.0166362852105244
132,0.0164674024386131
133,-0.016301688687047
134,0.0161430335953095
135,-0.0159940133577113
136,0.0158563369965794
137,-0.0157311394294767
138,0.0156191776011827
139,-0.0155209641130364
140,0.0154368599257889
141,-0.015367139959398
142,0.0153120406344295
143,-0.0152717954036848
144,0.0152466624172096
145,-0.0152369472463269


==> figs/pdf_imgs/chest_proj_clean_h.dat <==
x,y
1,0.794923277933821
2,-0.251432024135757
3,-0.844610915642418
4,-0.473545664426828
5,-2.70070675134938
6,-5.96367213145587
7,-4.69491088722489
8,-0.36110171985985
9,-0.508718249231767
10,-3.8331584547117
11,-0.963324856934824
12,4.02274787139281
13,-1.94136814190512
14,-10.0400318739887
15,-2.47021053728717
16,7.65103101497489
17,0.103458657854998
18,-9.34473404194035
19,-2.59719725201579
20,3.84015945681861
21,-2.73842213082733
22,-7.91148297182806
23,-4.35931573048524
24,-0.36122779763513
25,0.931905198440037
26,1.89967374307514
27,6.78208072629128
28,14.6777628789312
29,10.9748003352991
30,-2.3298679457974
31,2.03964630017918
32,15.1582092062598
33,1.74664571222092
34,-13.1109862108697
35,8.52273723156566
36,22.4032176390719
37,-4.76378323768961
38,-15.1386521979183
39,11.4202351411078
40,13.2661686244691
41,-13.705472471508
42,-16.757597800908
43,-4.5470796074398
44,-10.4243086319427
45,-19.0068635417374
46,-15.2914976470279
47,-10.1757575206689
48,-7.44920433230268
49,-6.30240692857279
50,-1.56948151412464
51,11.6535747891218
52,13.9555159781028
53,4.74727334264928
54,11.624575347461
55,2.15454632575096
56,-47.8130240863462
57,-46.0536811813551
58,14.2375722717358
59,-14.6984130096312
60,-87.6260308974415
61,-23.7282474286604
62,44.3260567798883
63,-63.4834046820591
64,-124.804882416621
65,-11.4204840196086
66,29.4479419559243
67,40.4343923456113
68,219.824453776036
69,186.081613264302
70,-161.691130178408
71,179.923719030177
72,1506.72824207689
73,2202.05098039216
74,1224.91020175004
75,-75.8280602759043
76,-301.309528243106
77,-4.32395711861162
78,-52.8476871754994
79,-163.582552639528
80,-1.9980358361332
81,85.7624949155252
82,-52.5324731296823
83,-104.191006799086
84,7.78325874210776
85,53.3093264981602
86,-8.06415912182433
87,-23.8979135195046
88,29.7241846190726
89,47.5244913664577
90,4.54499555826255
91,-18.6413408414436
92,11.0320358999712
93,32.7666446059457
94,18.0927279922186
95,14.6895333247909
96,34.0024300454772
97,29.0936718838828
98,-2.66782655921831
99,-16.2699766386467
100,-4.95744706063677
101,1.74323377874043
102,-2.36924418706687
103,-1.01019784062244
104,6.76083384563794
105,6.1372822989298
106,-1.57354641478457
107,0.779199067509741
108,8.79469493649033
109,3.74820540830286
110,-3.68353860565421
111,4.25978506360756
112,10.0363365572775
113,0.225910874895193
114,-5.59645504794129
115,-3.25892346453336
116,-7.70017532833599
117,-9.79123505347936
118,-1.75310644180846
119,-1.77230849489601
120,-8.15882878986834
121,-1.95837305503888
122,3.86008765120291
123,-5.18445676982657
124,-8.88654246517459
125,-0.429095777191638
126,0.457321685351219
127,-3.57797293977698
128,1.18829265552514
129,4.43698770738328
130,-0.601726500016701
131,-2.46737238178221
132,-0.649103720995483
133,-1.76521518570915
134,-2.2603419570283
135,-1.79967490091458
136,-2.77397628605569
137,-0.0667917540088849
138,2.85344043985438
139,-2.65092404419227
140,-6.54765962068502
141,-0.253959515181275
142,2.10475541501652
143,-4.00120412557217
144,-3.32756303267621
145,3.13462832712252


==> figs/pdf_imgs/chest_proj_clean_h2.dat <==
x,y
1,-2.3615577483285
2,-0.217182106074111
3,3.26842245032155
4,1.91993586189251
5,1.24038616929455
6,3.93532519263482
7,3.32525675830416
8,1.2436955248087
9,3.29927666537872
10,3.5393739617409
11,-0.685280474268606
12,-0.686995411119153
13,3.99832360033191
14,5.13568957938961
15,2.0377342680469
16,-0.589713255491795
17,1.0801397672405
18,6.08590958664246
19,4.07239629748975
20,-4.61184086994821
21,0.307642619182141
22,14.5896186089863
23,6.34840751644196
24,-13.3304479129232
25,-4.24868054593131
26,12.9489923079467
27,-4.56196525589824
28,-24.2817409419348
29,-2.43575670500983
30,21.4010349206822
31,3.39225343237635
32,-19.2245069591361
33,-4.7823034283099
34,17.4365220810705
35,5.75790876716545
36,-21.1363291245561
37,-16.5349848804396
38,11.6966784589832
39,7.87903807657003
40,-29.7308489108762
41,-38.5746380471555
42,-10.4182632147003
43,-4.30810710296412
44,-23.9896631109002
45,-15.9296753050071
46,18.262208928322
47,28.9378979262673
48,9.43430097953387
49,0.929468658237059
50,27.9271038445012
51,53.3893088600492
52,26.570997963028
53,-12.0161335811613
54,9.59777975071702
55,29.9236148794149
56,-34.1511028084682
57,-85.749737642595
58,-35.1062228612195
59,15.9522441275758
60,15.9708182677929
61,39.2410301068338
62,50.3546014359333
63,39.8193038664554
64,151.378468844557
65,261.799516355605
66,108.262114841385
67,26.0897091538675
68,390.033397025679
69,555.073966889753
70,32.3549549404373
71,-63.7168072491497
72,1130.41070543051
73,2202.05098039216
74,1623.05968467501
75,311.905588741995
76,-149.038225912614
77,24.156830453084
78,-32.5209554324973
79,-159.128549406475
80,-21.1582357378396
81,70.6873406882155
82,-37.0823849907831
83,-55.1082323288112
84,45.2926659918314
85,34.4519567007107
86,-50.8550156220561
87,-40.2424206792497
88,25.4449293525969
89,31.6232095410431
90,-8.86556565793892
91,-24.2787089765825
92,3.57132654952534
93,21.4237212827588
94,-11.6965700523878
95,-38.5680218364843
96,-2.34312187473733
97,33.3585209799812
98,10.1351814956899
99,-9.92517651877493
100,14.3415681387445
101,24.2457386773417
102,-0.294174010747517
103,-8.18211660305594
104,6.05178238947256
105,5.78667953604671
106,-5.9228455937775
107,-6.83077378078259
108,-0.263713201679523
109,3.29203814177749
110,2.58447543814389
111,0.983834444445097
112,3.74607230728946
113,7.03055499880874
114,2.0797362462219
115,-3.79959310414031
116,-2.0750022546058
117,-3.74348814082627
118,-11.4114616965173
119,-8.68803707155329
120,1.02774004897296
121,-1.93775151895529
122,-10.0509254087695
123,-4.27730819025914
124,5.02227651552716
125,0.864629450128329
126,-6.45364517074796
127,-2.51146227938242
128,5.00542364357285
129,3.5914562870929
130,-3.68790795217774
131,-5.68308607826527
132,-0.310327982363253
133,2.47098996041082
134,-3.21318137429179
135,-7.85411058189247
136,-3.12318681567506
137,1.90107055687768
138,-1.76479496438616
139,-5.23277556965221
140,-0.171198333251908
141,4.1876217922425
142,0.0468420305941879
143,-3.694159789621
144,-0.0527182373581159
145,3.07921153524124


==> figs/pdf_imgs/chest_proj_noise.dat <==
x,y
1,-9.29225094048225
2,-18.5599827631779
3,-0.205912801720672
4,4.89394106119362
5,9.76420741510388
6,-8.40463318545771
7,0.525255855256921
8,2.37152508759081
9,3.62457015819688
10,0.613001895242344
11,4.85626534878455
12,-3.64823740638948
13,-3.92140691575828
14,-4.89046079248244
15,0.0190710868145103
16,-3.80208503221232
17,-3.81957757494787
18,6.43723092277487
19,-3.43915841198169
20,9.52265810232665
21,1.2609477134563
22,-5.08509203028422
23,-4.9754337914205
24,6.64716183442244
25,-6.81452557497841
26,-4.97832486309859
27,3.05189447709386
28,0.390123703511681
29,7.6452054050533
30,8.30366234111882
31,0.731313171083833
32,1.7692488132416
33,22.3009077440339
34,12.724606308893
35,14.3666721941094
36,16.8111499213043
37,35.5863877035982
38,30.6899530494893
39,18.1112520250553
40,31.3449196057847
41,9.17569619559836
42,28.8046744624718
43,26.009295852916
44,23.8914889435646
45,18.7203676242264
46,17.7914221921349
47,33.2376073742081
48,31.7584873317952
49,35.625011079231
50,20.4868049050456
51,28.2956102627133
52,32.9786874160753
53,16.0820112302079
54,9.95612573724194
55,43.2179278470439
56,32.858212058307
57,44.3545526770552
58,34.1904640328611
59,34.8371359358102
60,41.1937835318585
61,38.630951003604
62,40.0664158590743
63,29.2978058611114
64,43.5370093861257
65,41.2916100788888
66,50.0843615566351
67,43.609198173214
68,42.6234276406417
69,51.5629294997272
70,29.335991971578
71,27.1770310595621
72,35.2951877275513
73,38.1367909056126
74,24.8884206455419
75,23.2833488515073
76,43.4381779076414
77,19.6914792670379
78,26.9394189748474
79,30.1688774646268
80,23.4540524339974
81,29.2199471238748
82,32.5499220333127
83,11.2991545830408
84,24.3678484683405
85,34.6671945675409
86,32.755401081699
87,11.2648744697446
88,23.7092119910652
89,16.4375166955744
90,38.4622252791599
91,13.4328952481255
92,27.288442697267
93,37.6580611587108
94,26.4752475388905
95,35.3793291137139
96,28.0631149408169
97,23.1124501699007
98,26.9526770678091
99,33.4845913453413
100,39.3532553428864
101,24.3131295459453
102,21.8128578481082
103,2.03849708489554
104,19.9150820798268
105,16.9430882293808
106,8.59365478410974
107,13.3804254665375
108,26.5277210477201
109,11.0829372443761
110,19.4278053439107
111,29.8285753786115
112,23.532629933605
113,9.43684825167419
114,7.42124527348086
115,18.7000910041024
116,9.08055420753421
117,5.60181214038997
118,9.97683490893066
119,-3.05528777679041
120,1.83005309422654
121,5.05239091869173
122,-9.49874388642119
123,-0.311228961869073
124,-1.49299405419301
125,11.3469937604592
126,-10.9943334388351
127,-1.46221953825918
128,-1.72226053234885
129,-12.3837113017433
130,-0.915576218694185
131,-3.64495794767933
132,-5.4230906790662
133,-0.4488536752878
134,4.09342814500045
135,-10.2067745619615
136,-2.77081178616828
137,8.93478730030366
138,1.54933848268493
139,-9.31357790338946
140,-7.17588624846485
141,4.74385002103251
142,2.53544156953596
143,10.8843333715994
144,4.58576727181081
145,-4.77809801395376


==> figs/pdf_imgs/chest_proj_noise2.dat <==
x,y
1,6.26990564651731
2,-3.22588079670071
3,1.3944636493852
4,2.92888141224386
5,4.84393438165349
6,4.88389581341365
7,10.3926551381055
8,0.707185643546104
9,-9.83309475734129
10,-9.39148355071836
11,6.38285614700591
12,-10.9043608764141
13,-12.2933735880689
14,-0.042792877488301
15,2.31755394742161
16,9.49067104438723
17,9.4844986810664
18,5.32338682015926
19,-1.74803301684324
20,-8.05942108574297
21,7.20832052293366
22,7.74573989150113
23,12.2947726061591
24,13.9503200376778
25,-9.10485996419547
26,0.727472051045476
27,-2.77011576899017
28,1.98044230332863
29,-1.88573055735831
30,3.39819485827049
31,1.96966956294773
32,5.47060631143476
33,-2.37836218111398
34,9.94730700328513
35,2.51186532877236
36,20.6498210902681
37,15.961699249981
38,23.8272281141818
39,16.1555089511065
40,25.9879666702659
41,8.81384789405232
42,2.26311713640125
43,16.9016383674475
44,1.89831970242044
45,24.7209785965089
46,21.8252471843675
47,14.7372912051706
48,15.7063443860909
49,15.4256066421056
50,10.3593256943277
51,26.4439422635411
52,14.030678119958
53,36.8733832448949
54,6.64252104470339
55,1.95086866466778
56,23.2970558835574
57,21.4013714075584
58,29.6544707264502
59,23.1169841977215
60,19.3632577737479
61,30.2388375058099
62,33.5510146089662
63,37.6469109472071
64,38.2380369678128
65,26.5062818024859
66,40.300268756094
67,54.1026100472688
68,41.0822347247903
69,34.6156129627857
70,34.6273224957321
71,50.2896774189867
72,54.2086185127722
73,49.9282947940444
74,45.9415874952956
75,45.4768789435483
76,24.7284286724768
77,14.5382615231385
78,33.0604378837242
79,21.9687243916098
80,21.0421988339675
81,22.0110417880515
82,25.9465810536919
83,5.2164419343405
84,23.4395630387443
85,28.0014039497613
86,35.417616593912
87,39.8018209094826
88,43.7134553189537
89,35.3078655582512
90,36.5591398961963
91,40.6625449371035
92,28.6386579360193
93,28.0119371758843
94,24.1875139581024
95,25.8671042949909
96,40.0550214431897
97,12.0524250641682
98,17.1471310448055
99,43.9607273101238
100,21.5558425555692
101,35.9202932353963
102,42.9851660160504
103,28.2497526737587
104,22.761872254071
105,40.9661914293281
106,42.6881946470768
107,17.0637011417033
108,5.46772679652142
109,26.2252510320887
110,12.5627276027848
111,22.4984540867599
112,14.8894123436597
113,9.03829382718689
114,23.7000398538999
115,7.5373211430664
116,11.7684936340252
117,-6.48782650317445
118,11.7387333918868
119,-15.9062683577452
120,-2.82968601123898
121,-0.0223477084760033
122,1.39278361146842
123,18.4098480835591
124,16.8928902302766
125,10.4076773959685
126,-8.6418339755846
127,-1.66572390085758
128,-7.99148817790351
129,-11.2922527757686
130,9.18467807891814
131,-12.578078977101
132,8.39331440256399
133,-3.58284218356657
134,2.86066932601497
135,-4.64150893104187
136,-12.9616469641427
137,-19.6087648615232
138,-10.2651160887957
139,13.1485950489452
140,-11.5601785644251
141,-0.032758611919522
142,-1.68180088545446
143,-10.9494629007693
144,8.38104650978452
145,-20.1759684589075


==> figs/pdf_imgs/chest_proj_noise_h.dat <==
x,y
1,30.752974804986
2,-91.6566646238002
3,-61.0217550345927
4,84.4899528277738
5,40.4489710410935
6,78.5042419064623
7,-95.3192480558696
8,-99.0297459172385
9,2.38761493380396
10,54.701728135929
11,-94.835300590671
12,-51.9996225133372
13,-74.0552445752381
14,16.5160934899617
15,-168.874057437148
16,-32.5617802600852
17,31.5268036342834
18,-166.369801030987
19,7.27598874364989
20,-13.5319354832672
21,-139.982675605977
22,-11.5819685009842
23,-67.0198774292308
24,-198.876457554111
25,-20.9089225795022
26,-43.786542297998
27,-111.976222995214
28,-62.7473167374068
29,55.400339970644
30,-40.6809341875452
31,-185.435552144986
32,84.6908608204303
33,69.6361491903084
34,30.5038276586153
35,-29.0329655596987
36,26.1721503451915
37,-171.617376497623
38,-2.95349854800088
39,51.9860847687531
40,-132.943204981775
41,-68.1200972772758
42,102.351769821933
43,-161.251454023388
44,-15.1240303858887
45,-125.732904153836
46,244.814853665412
47,168.853459379673
48,4.16833529612107
49,-126.099899354336
50,130.354131549387
51,-126.806521946603
52,51.2591351511111
53,95.9572669119727
54,-57.6551566817471
55,54.3032554688819
56,-92.9159576437707
57,26.1418703538421
58,48.0708346498737
59,-163.202267266644
60,-179.527034704434
61,136.51381288164
62,-40.5776394216543
63,67.1680707303686
64,-183.474441220196
65,-3.72236677655184
66,8.8720026442426
67,-193.226604487575
68,229.617271798814
69,236.182909426278
70,-152.573637407993
71,275.289058105131
72,1403.96777323094
73,2304.76152556417
74,1197.98170894967
75,-100.232833940197
76,-179.796247729
77,45.1707243893116
78,-43.5767406613946
79,-139.136034395592
80,92.7615806391313
81,-4.68924619375831
82,-30.1069700377548
83,23.4310421645226
84,99.8469800353623
85,-54.8277470583398
86,55.7901686211559
87,6.24030784079307
88,21.230634532315
89,128.596733664885
90,50.6789076272512
91,-49.6310630382313
92,-11.2777362822152
93,-24.3304717116686
94,53.564579676797
95,-23.8462268711151
96,128.82085747923
97,35.4888400134145
98,71.6109128624496
99,-82.9270526632503
100,1.58529107448275
101,-56.0117128981116
102,-59.5876285121592
103,19.0327855923256
104,25.461379674221
105,3.26973622154239
106,7.56725782760892
107,71.1846175661735
108,58.8782101280203
109,-17.0348676243233
110,153.432892764543
111,-22.3053363228647
112,212.387329727764
113,-139.773550575615
114,-30.7935530698594
115,124.111697198807
116,-93.1800042248395
117,10.9920200742847
118,-58.6108424193817
119,-130.001094152551
120,6.47397572755792
121,-114.411065389609
122,-67.8301012589694
123,-47.4176293939155
124,-43.1880307815948
125,-29.5928819119476
126,6.96026469186424
127,-56.3824629996678
128,-106.187477527503
129,-31.9850011053611
130,27.1087396091303
131,172.01885859306
132,-48.6867358584991
133,-34.6897726120942
134,48.3667885860698
135,-82.1160916317369
136,-21.3876079393499
137,-34.4406515195227
138,-63.4475571100727
139,23.235147643394
140,16.0178886877987
141,41.5110993589032
142,78.5416581571522
143,-122.698733881043
144,-46.165996679107
145,-25.6077174713725


==> figs/pdf_imgs/chest_proj_noise_h2.dat <==
x,y
1,-77.122190702378
2,151.264033013111
3,35.3554442457627
4,-41.5471378736383
5,-151.41904721614
6,-47.350502308741
7,-119.858053367329
8,158.3338600377
9,-220.134981456683
10,-9.71480759929666
11,0.776744092176022
12,198.388883123213
13,-110.473810585822
14,229.407231859194
15,64.9377899788049
16,-46.4825253899572
17,70.2394126274693
18,-76.2714662576911
19,-82.561993057335
20,-56.9176802618913
21,-52.9575033171884
22,-200.149481457187
23,57.2777922353121
24,-47.8289578890785
25,95.8459581492923
26,70.2016726247452
27,-27.7843267047657
28,-171.038107941583
29,7.72758425728063
30,102.999011519338
31,-89.1559948438711
32,-21.9790143497747
33,-119.879691016775
34,144.018763143987
35,17.3938832345328
36,-130.659466804166
37,-41.1656226623363
38,18.6373875315281
39,-43.971971617063
40,-74.8107130786583
41,1.34751263596802
42,-39.9277177389911
43,-37.9170164392928
44,14.0586323849691
45,-177.791160705367
46,262.001544767703
47,-35.9170422150793
48,-54.1161617666079
49,-25.5628663972303
50,130.69969262959
51,47.9751175885394
52,-176.298336512025
53,221.370888473488
54,-63.1411343826964
55,-169.234708492568
56,-16.3711263950793
57,-65.7196984677272
58,47.6716239569337
59,-56.3263252098062
60,6.83988376500002
61,206.723044767778
62,117.854648477574
63,142.931741605658
64,-100.06545553862
65,248.948369654725
66,236.077337893722
67,3.71399872537444
68,386.398318021276
69,440.25680490974
70,-77.0719024263372
71,26.4725425123384
72,1207.61641040407
73,2264.32652648501
74,1609.34547857071
75,271.833701097085
76,-50.8634326930622
77,108.635774004529
78,-60.6849319331012
79,-212.969831720054
80,-112.985406661081
81,-114.748801519753
82,38.9316669939664
83,-60.4003813732621
84,18.9072328223493
85,-58.5148107694235
86,-299.70883730988
87,17.8146173522342
88,97.0818352260056
89,131.251359679999
90,49.2279024936012
91,56.6351997718319
92,84.9543259010416
93,88.2942476148333
94,-21.6245555112243
95,91.8361108807556
96,48.2608866929144
97,53.0656072373043
98,-95.6253591133281
99,-9.70289691210071
100,162.325268779143
101,27.464569294023
102,186.813492187954
103,54.4617540609117
104,193.169799285626
105,112.004606471273
106,-113.594118197311
107,101.113036590774
108,-77.8086413869726
109,83.3763861944331
110,-56.4359035453167
111,73.0045193346744
112,18.4643343376374
113,-173.011545944599
114,161.723615284914
115,-90.7540266570355
116,12.4303313957981
117,-10.8723312345988
118,-4.97815270330847
119,-54.6130475281849
120,-109.973518992053
121,78.8982960629818
122,1.31257570431535
123,160.284365847743
124,71.9294043738669
125,0.325783081100077
126,-2.04919688493148
127,-26.8990198566586
128,13.2099293406942
129,-115.195622277601
130,-60.3235196440083
131,124.655447308953
132,0.537955279067702
133,-100.986219646882
134,-12.698263074585
135,-12.832459110393
136,-85.1008255713817
137,317.276954979801
138,26.1801895655535
139,-140.270884423064
140,0.98018021565515
141,50.785399006342
142,-142.047118084869
143,195.71113776497
144,-152.85563447953
145,-5.53836297248478


==> figs/pdf_imgs/lung_proj_clean.dat <==
x,y
1,-0.00634964402510498
2,0.00621983621669092
3,-0.00609888423353342
4,0.00598623156103695
5,-0.00588141684134689
6,0.00578407391905656
7,-0.00569393680143769
8,0.00561085108815881
9,-0.0055347944824918
10,0.00546591072470789
11,-0.00540456420922505
12,0.00535142763243108
13,-0.00530762411125801
14,0.00527496185447437
15,-0.00525633030425332
16,0.00525638245757826
17,-0.00528271213445989
18,0.00534770290479766
19,-0.00546910493073369
20,0.00564401400344953
21,-0.00678933879666931
22,0.0251660695677236
23,0.0103808152445938
24,0.067525794278428
25,0.0423450051772012
26,0.394315983809825
27,1.15162754667648
28,1.02418747043734
29,1.35011069924604
30,3.7064479739618
31,5.97121348740904
32,8.8518953111403
33,10.9042726024932
34,13.8975240822124
35,16.5753431186825
36,20.0388479417359
37,21.3732767985992
38,16.0082509619734
39,14.3043073129978
40,15.1341354958887
41,13.9528588784505
42,11.2190159344984
43,10.2400537247301
44,10.9722555572886
45,11.326125371422
46,11.4476422385009
47,11.4774812550219
48,10.836328939795
49,10.2212859322098
50,10.6421883644697
51,11.8224299993037
52,12.7137275205438
53,13.3346107443114
54,13.5751444515856
55,13.8547477822674
56,14.732573313807
57,16.9030579603
58,19.7039082897905
59,20.8053613999568
60,21.538161301521
61,22.3597031602861
62,22.674734395775
63,23.9890495351394
64,24.9385950585511
65,25.8213868915222
66,27.4601205477709
67,27.3945002025649
68,24.7158909096608
69,23.2245228146835
70,24.0444205218125
71,22.9850349675297
72,22.4795583356398
73,23.2922621244381
74,25.6519669270414
75,26.9711463235061
76,27.2287940473441
77,27.8094339502326
78,29.0086571771991
79,28.4816515740333
80,28.0354501019298
81,28.80789826339
82,29.4632974570254
83,30.5317568929425
84,32.1538568348017
85,34.1850604697349
86,34.7368556540695
87,33.9909382712226
88,33.9624990257781
89,34.1269099626105
90,34.6789933550899
91,35.4635521329333
92,34.879630891759
93,33.3909868190109
94,31.4901563953069
95,30.2016085468878
96,27.7702416599757
97,26.8746441891998
98,25.3463582995116
99,24.1129533053728
100,23.3292894421548
101,20.7283583904711
102,16.456381762604
103,13.6376342394474
104,12.2424075141556
105,11.4005446886415
106,10.6670139602403
107,11.2623767290093
108,12.9154876892263
109,14.0649059703697
110,16.8279921303625
111,19.3208569668027
112,18.2816939758404
113,13.8297453203602
114,10.6579582534805
115,6.43462126626029
116,0.817311553655203
117,0.0795442886773187
118,0.0454737363869185
119,0.0364161330935342
120,-0.0145454127538262
121,0.0181635163980943
122,-0.017369162496468
123,0.0162226941178283
124,-0.0151489030625669
125,0.0141737538328745
126,-0.0133024213651285
127,0.0125279658397682
128,-0.0118396724050183
129,0.0112265164442384
130,-0.0106784101625598
131,0.0101865493748592
132,-0.00974340881558967
133,0.00934261264786414
134,-0.00897877336629339
135,0.00864733594641143
136,-0.00834444012174792
137,0.0080668036063558
138,-0.00781162508704995
139,0.00757650445810379
140,-0.00735937754824291
141,0.00715846280945091
142,-0.00697221780578548
143,0.00679930372377087
144,-0.00663855648070777
145,0.00648896331664144


==> figs/pdf_imgs/lung_proj_clean2.dat <==
x,y
1,0.00341059667134292
2,-0.00328672302697443
3,0.00316375838852558
4,-0.00304069058665084
5,0.00291646641819144
6,-0.00278996602494986
7,0.00265997383956714
8,-0.00252514455302169
9,0.00238396212761576
10,-0.00223468924703789
11,0.00207530367150053
12,-0.00190341660990585
13,0.00171616620340376
14,-0.00151007617671402
15,0.0012808650418903
16,-0.00102318391702503
17,0.000730249247504966
18,-0.000393317273225985
19,9.13915565558321e-07
20,0.000462324945573643
21,-0.00101745650941541
22,0.0016941439739341
23,-0.0025355961319163
24,0.00360752064084531
25,-0.00501620155355433
26,0.0069546357691379
27,-0.0101239256854186
28,0.0158526518161706
29,0.0120407662616498
30,0.13163505250088
31,0.221206521997097
32,2.7801103190411
33,8.47183503931049
34,13.3316965708385
35,17.1241223671506
36,19.7430757240516
37,22.4620849142412
38,24.8772563273503
39,21.1542982760493
40,14.6306541902272
41,12.3372217181865
42,10.9809070619755
43,9.26687564063137
44,8.66492861454849
45,9.22886109732046
46,9.12490178236452
47,8.89075988009454
48,9.34374727383983
49,9.1949972561209
50,9.61834479141587
51,9.27133022659974
52,9.34110554951117
53,9.29478176056776
54,8.85725210793913
55,8.58486684650935
56,8.72502988790055
57,9.43121247195738
58,11.0279373392241
59,16.6332751895523
60,21.7446191601731
61,25.1914539947012
62,29.8228098696673
63,35.0128801967603
64,40.6783324554111
65,46.385250698064
66,51.060771529002
67,55.4306406433331
68,56.7396445726638
69,57.0695025451571
70,57.3652549348566
71,57.5367332600348
72,56.9599840527222
73,55.7523554239785
74,51.9608244532174
75,47.1240742752904
76,39.5690955451926
77,35.3138854362699
78,35.4544459329291
79,35.6521110965498
80,35.4810924333482
81,33.8694614839265
82,31.8822526629532
83,30.0541852285483
84,27.4769134862368
85,20.5840771737872
86,12.5624295255114
87,10.7204259146978
88,10.7941465197332
89,10.7067776422227
90,10.8237375877525
91,10.5901771870623
92,8.91936845977876
93,8.33656183684362
94,8.33825284733944
95,8.84294857833455
96,9.25603396773851
97,8.76688084626278
98,8.80232024545538
99,9.05081874058634
100,10.4984985302626
101,10.7167201465621
102,11.6376961216473
103,11.9019532893899
104,11.8237503803252
105,12.4918690020104
106,15.2318079058048
107,17.9054892796005
108,21.6993564729476
109,26.1156691400229
110,23.4282654214232
111,18.5930093396723
112,14.517576744458
113,9.89857869853465
114,2.93208582417419
115,-0.0688065778998877
116,0.129939660238979
117,-0.0320423338920309
118,0.0293857746856568
119,-0.0230724876512077
120,0.018868349103398
121,-0.0162079122562768
122,0.0177958430314828
123,-0.00506851030403754
124,0.0180061252033174
125,-0.00492001431209755
126,0.00809972037428659
127,-0.00781574722801473
128,0.00738382089698335
129,-0.00696331213335033
130,0.00657900488158404
131,-0.00623276617559009
132,0.00592125616678262
133,-0.00564013261085235
134,0.00538521369567596
135,-0.00515278405532359
136,0.00493963263302484
137,-0.00474300675410122
138,0.00456054501441639
139,-0.0043902105561613
140,0.00423023150782838
141,-0.00407904989381769
142,0.00393527835838681
143,-0.00379766344169416
144,0.00366505405690867
145,-0.0035363739024834


==> figs/pdf_imgs/lung_proj_clean_h.dat <==
x,y
1,1.82887390021759
2,-0.845304900877455
3,-1.76828487076065
4,-0.331546585639369
5,-1.52125091352465
6,-3.06539260964157
7,0.103320894869701
8,2.66519038772192
9,-0.658587816416654
10,-3.44560761804964
11,-0.834011917629202
12,1.46619398014192
13,0.17911185883389
14,0.0391644859630409
15,2.30713443195729
16,2.81308373368862
17,0.660325960501509
18,-1.84332284337626
19,-1.3038443809408
20,4.44424109541339
21,7.00233412943528
22,-0.657815824299849
23,-3.06689841434128
24,7.7691998872971
25,7.92552283083154
26,-4.81302879174133
27,0.750989869248903
28,13.4190733637574
29,-2.98355152266067
30,-21.6147002531575
31,-5.299157133556
32,10.2078394038662
33,-6.16709026379314
34,-20.4186263792685
35,-12.1874079592089
36,-2.66348409066255
37,-2.55312645864609
38,-10.6300038196858
39,-18.865067717022
40,-7.14000894985849
41,11.7558815960778
42,2.74924908096246
43,-13.6201946971934
44,-2.30042555578237
45,6.62768870990398
46,-8.96381423650926
47,-11.9303095991034
48,2.34127314220456
49,2.14838179090733
50,5.76273435961069
51,28.7906484873298
52,25.5956238063582
53,-7.93893741041371
54,-18.9666265782456
55,-20.0030991186445
56,-39.2628741762894
57,-24.3488092932205
58,14.1545259919976
59,-21.8763851968883
60,-70.3685440547779
61,-6.10285575791966
62,36.3729016846139
63,-62.5192369953991
64,-83.4266538040584
65,39.9656225721464
66,22.439992215163
67,-71.2697168005643
68,56.3688319068366
69,74.8043781040879
70,-287.323856165462
71,-192.372508088569
72,892.611526828073
73,1759.91194707837
74,1306.11715380659
75,361.787982587723
76,38.7734475411527
77,22.2208068784067
78,-199.208187152304
79,-256.296012815623
80,27.2418281321662
81,137.953646028241
82,-55.2802023708054
83,-97.6855089125441
84,74.5512694644706
85,89.8111045251561
86,-52.5119669010922
87,-54.7224249692723
88,49.5061352409697
89,42.6091740370418
90,-22.7090532872826
91,-8.59795947394102
92,22.210109386745
93,-0.645814508993722
94,-12.4163080616439
95,12.0785310362082
96,14.2831792906423
97,-11.1798315105509
98,-17.0358382083642
99,4.72414480727755
100,19.251338909244
101,2.48411393208432
102,-21.7011869244523
103,-13.3882344127735
104,9.91718093788868
105,2.79149160437503
106,-16.0304795029628
107,-4.79931097990103
108,12.8543853783232
109,3.0140579176758
110,-8.12218435545643
111,4.3400985469156
112,14.2194807992564
113,2.62458270244331
114,-7.23397099215068
115,0.115465204524843
116,6.49672083463947
117,0.799086945148616
118,-2.89190181491372
119,1.55931825779663
120,4.28795044294578
121,3.7717137749762
122,2.71762160334866
123,-2.31428439107966
124,-5.81328099659781
125,-1.20616848890681
126,0.444131787736564
127,-4.25584994227642
128,-1.2033736356502
129,4.74584613463052
130,-0.804599363184574
131,-4.51716564747681
132,4.19907497546832
133,6.05389785343305
134,-3.80342578824276
135,-5.15588608228248
136,1.27978698617577
137,-0.561385305598403
138,-4.92534536586894
139,-1.02238172984099
140,2.70888911873651
141,-0.475190892285696
142,-3.13634980040589
143,-2.17743694879543
144,-1.60216477421722
145,-0.446911063884958


==> figs/pdf_imgs/lung_proj_clean_h2.dat <==
x,y
1,1.97977614535482
2,1.12785776668558
3,0.306896579471316
4,2.01466088690443
5,1.14153380746325
6,-3.81099273905093
7,-4.30848233953412
8,2.0958162249256
9,5.57916626353388
10,2.01047236991049
11,-1.3209743620887
12,-0.627826339008012
13,1.17997258245457
14,2.73721921618514
15,3.34928389763916
16,2.51019999504851
17,3.3137751491418
18,5.1492732086369
19,2.04410714682752
20,-1.71198872807973
21,3.52176784708099
22,8.3831159853843
23,-0.0124979473791393
24,-5.97404961499702
25,5.96868956477619
26,13.5420870916003
27,-1.15966649030005
28,-12.3206496186891
29,-1.93203143651257
30,4.47272473961145
31,-7.39590545144986
32,-14.2420436956431
33,-6.02841097855297
34,1.14940024968453
35,3.30284702840729
36,4.94944454916395
37,0.642731661945052
38,-4.89214230709979
39,-1.04228275602929
40,-1.51694397540752
41,-16.3158648306108
42,-21.5870923526588
43,-9.78551728024865
44,-9.04086492542408
45,-16.6978833502721
46,-1.07712702024901
47,24.2478676392707
48,27.4680764233669
49,23.5883793373776
50,22.5956961326124
51,0.868279981458559
52,-20.2476159279544
53,-4.72564090342893
54,0.522527518371618
55,-28.5545622667278
56,-1.98812351422272
57,80.6389595353949
58,73.536818014493
59,1.52660678628897
60,48.6700841707305
61,126.179758251436
62,4.4392188440806
63,-130.630369145534
64,22.5532288392149
65,197.830642029587
66,64.2290314705696
67,17.6937992939151
68,428.804880377459
69,749.087340847867
70,552.331620940378
71,553.732743633868
72,1265.07645646112
73,1759.91194707837
74,1209.62465106864
75,405.659366052084
76,325.744556602893
77,507.878940568839
78,203.353124682436
79,-199.189723898053
80,-132.731394876405
81,39.1076493502979
82,-107.866173407472
83,-237.475309647447
84,-59.6698510044221
85,89.5422452477314
86,-13.8799917514389
87,-85.0944394017591
88,31.0591630577176
89,104.369663126842
90,33.131809766276
91,-9.99437929116154
92,38.2411693484783
93,61.7328481121704
94,23.8951687846735
95,-6.93310382438197
96,-3.97759091680079
97,11.4844661543904
98,21.1583504612638
99,13.5751061901967
100,3.27676213591946
101,16.325672544131
102,29.5386967572149
103,8.6560814505764
104,-11.3589503946933
105,6.48295064715662
106,17.2295893041331
107,-12.9426986054324
108,-30.4807782656724
109,-5.15867409602777
110,8.4128678496971
111,-12.2005700572968
112,-15.3544127985477
113,11.2240636188195
114,18.7843906791613
115,-0.364560098502961
116,-6.90299780535255
117,2.60347886131751
118,0.76021423777663
119,-10.7211667350169
120,-12.3269571276909
121,-4.97545243136776
122,0.887290022517605
123,3.46286357573346
124,3.30105317654151
125,1.94581651289667
126,2.7948583269725
127,2.66601045975562
128,-2.35634178156648
129,-5.31684992688708
130,-1.60988780131091
131,0.0957579491976308
132,-3.55582034036455
133,-3.12544058716941
134,2.45685232693849
135,3.49142017801719
136,0.741061341344432
137,2.44103804061441
138,5.26100694168934
139,2.18334269789261
140,-1.75319876483288
141,-0.148566988433707
142,2.69495986446183
143,2.16252134760877
144,1.15064379206741
145,1.90804261939159


==> figs/pdf_imgs/lung_proj_noise.dat <==
x,y
1,10.7104531770965
2,-7.31609657600481
3,7.60142034220628
4,2.24718695304052
5,2.33548565412242
6,-5.00440795574017
7,-7.10401069092213
8,3.35784939708952
9,-3.21629952535696
10,-0.422439037995719
11,-2.30391722926969
12,-4.60928862002145
13,-1.05324075275734
14,-5.93204708602927
15,-8.17771912410785
16,-2.68115911054105
17,7.05185707129602
18,-5.74204595784834
19,2.52526113630634
20,0.242001573175577
21,-8.99076355789722
22,0.117465153865204
23,0.626130848145241
24,17.7545991380115
25,-9.28993507989341
26,4.93964396208766
27,-5.92029037861326
28,13.936801940637
29,-2.45594772263551
30,7.11369109624862
31,3.73158943146739
32,10.5443903502781
33,0.278252727480973
34,17.1147092592052
35,14.5857867540819
36,22.9537467941545
37,21.0330263842778
38,20.5102246207667
39,19.3133272495589
40,9.86144811086947
41,26.8052327697898
42,16.4163954525698
43,5.0610256941831
44,10.1546733881046
45,-1.52415144827418
46,14.7521902949409
47,6.23734749186361
48,7.21767895707433
49,12.7463665994225
50,9.24571184004641
51,21.8693373962417
52,7.1603715826645
53,4.70507263483582
54,23.6251531882709
55,22.1925801594393
56,9.73811667293804
57,23.6173418780871
58,24.8291683525914
59,27.6801129779661
60,11.9035202637264
61,28.8121670065254
62,30.9739150379446
63,22.8185401723662
64,26.9900033775625
65,13.9852607860328
66,28.1775707277187
67,25.3778949337487
68,14.4327351961441
69,13.8542338134256
70,20.3600563366185
71,29.9477834491095
72,25.1810676219619
73,27.7069125267152
74,18.9325637143989
75,16.5353641455409
76,30.5361309535109
77,23.7122420806703
78,34.0074384916144
79,40.9327889423465
80,30.8612491194874
81,32.1130383481079
82,30.0040707080375
83,28.2895887188524
84,40.4709871596892
85,42.9330659411795
86,44.33958725802
87,38.9851454165459
88,40.6278841187836
89,39.7999975378468
90,36.6538875564896
91,40.2423594805177
92,33.7336333345107
93,27.9329291018159
94,33.2874751799518
95,19.7436055259157
96,19.9517883440519
97,33.7917013684807
98,35.8396879197805
99,23.9421483607415
100,27.3095305830998
101,17.2742052928253
102,18.6269247727661
103,15.6017848449079
104,11.646322809258
105,6.32218252573837
106,2.62765268026728
107,19.1157999300098
108,9.82024236404207
109,8.56809279974249
110,15.5591090837169
111,14.9938850282642
112,17.6123520680129
113,9.30466423611125
114,9.68031713672989
115,8.54599048355711
116,10.060489133465
117,6.42756119095342
118,-6.2574730278413
119,5.02903697047885
120,6.98002887510296
121,-11.8839281602625
122,7.57595103360544
123,-7.02522711997043
124,3.96311003042226
125,-0.175392637621439
126,0.740801415409531
127,-0.873255660578322
128,-3.2796886985021
129,2.94448723740784
130,-9.02995742742108
131,3.06265883522369
132,10.3778760667276
133,-4.39436273336902
134,-3.24085286803807
135,9.13637908058061
136,-3.03846432169116
137,2.42282829044408
138,-7.14562472269532
139,2.12350655342947
140,-1.0923288014124
141,-5.1480890886686
142,3.86948145197096
143,4.47151262709213
144,1.85402766392423
145,11.3792119150284


==> figs/pdf_imgs/lung_proj_noise2.dat <==
x,y
1,8.70315825686644
2,1.95569356221002
3,-0.0220727129198707
4,10.4100293378061
5,2.77788032845716
6,-9.59717468005463
7,6.20505283731226
8,2.85565061418411
9,-3.37282334653462
10,5.91476333196329
11,11.3473436340161
12,2.77969049576086
13,0.270112501967158
14,0.723987939055887
15,1.87896892508107
16,6.97570325154388
17,-3.41439498573083
18,11.3389069178061
19,-7.7260655172126
20,-7.82139558180601
21,7.90291085150654
22,5.67216570053215
23,-19.9357088316751
24,-7.638896095858
25,3.51899543837997
26,0.276057691951538
27,20.6769432951224
28,-1.7613174818147
29,-5.86072673201026
30,-8.40496376359048
31,6.16098120936438
32,8.36987457311317
33,15.0515939643729
34,9.59267474079326
35,12.7790131136167
36,15.4391856105888
37,19.8643190804599
38,25.6176802913674
39,14.5670454980852
40,13.1751967482804
41,18.0762681233065
42,-2.55893490965422
43,8.81265799804652
44,7.95221079520183
45,11.651583419451
46,13.6811245241173
47,18.8728996806992
48,5.18477207034371
49,14.6057627504252
50,10.6916081007744
51,7.18678184587822
52,10.4957064015898
53,4.31854121649331
54,-1.39475793196979
55,0.846813640473761
56,19.1859916630857
57,9.84351248689035
58,4.05039313722627
59,13.7239567353997
60,17.2495078237977
61,25.8265195850995
62,29.0200798691701
63,32.335912954427
64,44.6415257121128
65,50.2898715555797
66,39.8060559472268
67,48.4902777901226
68,56.5289336155401
69,62.8202705991844
70,56.0718695907766
71,54.8604166774509
72,65.8034246868428
73,56.5859521281032
74,53.0512897023589
75,43.3232793203901
76,35.8961578429459
77,30.2277025629388
78,47.230373120385
79,38.2304170795976
80,35.8382996397398
81,29.8897057751082
82,27.8574543370879
83,38.3497814411628
84,13.8841305842554
85,29.952478647439
86,16.1036682110117
87,21.1103362038522
88,22.0784474231887
89,8.47372524542158
90,0.554342311514995
91,19.7335487018114
92,0.36790383539528
93,0.809225709713293
94,10.2228438472448
95,11.7032585846608
96,1.21991697140287
97,10.4401989529789
98,-0.0137878443926525
99,4.00965429769485
100,8.08780287443399
101,-11.9773472724946
102,17.010125538992
103,3.94562081009918
104,8.74061580484929
105,12.1347883719
106,32.5767787415389
107,23.1429126720895
108,11.0874747357966
109,30.535637591325
110,16.8486595797306
111,13.7566253374837
112,14.3449339482173
113,3.68557823437915
114,4.18098049703007
115,-2.68685618268453
116,10.5963000072041
117,-4.53323397337361
118,-4.50783453499273
119,4.91378330969003
120,-4.96687213511176
121,-11.2649073112824
122,0.905997319066573
123,-5.06769126030282
124,2.2594521683544
125,2.66857459930682
126,-2.70643028523392
127,-9.04632784582191
128,5.913146529133
129,0.0832297317506702
130,3.2786934233985
131,14.5817452189149
132,-11.6977044648739
133,7.59560161218526
134,-5.37311429588897
135,1.24012859772016
136,8.75444699172353
137,3.18894338357369
138,9.4023678460996
139,2.83929930630717
140,8.83758418373961
141,-1.3497029838524
142,2.31375261774955
143,-5.34918991526288
144,-6.84006671441937
145,0.827934720864565


==> figs/pdf_imgs/lung_proj_noise_h.dat <==
x,y
1,55.8787732431748
2,-54.1467222714793
3,33.6395597750476
4,-67.8929096596669
5,2.24181499887263
6,67.7487615756095
7,40.1918002177053
8,5.94112313403752
9,67.3264176327235
10,73.190765351032
11,13.7066116444111
12,-28.449177560984
13,101.69391055617
14,-17.5431091315795
15,-49.3723262833547
16,99.5937608053004
17,-93.0230622031061
18,-5.90669852901876
19,-8.99354140940235
20,126.49045753574
21,-64.9310830883052
22,99.2937181568284
23,-72.8056473085903
24,-47.1206560162107
25,-51.6204413562904
26,-52.0799751666739
27,33.803053029232
28,77.3937688895611
29,-61.4440531361382
30,2.83347103109286
31,-57.2947525612682
32,-75.41337916325
33,-82.1806650706598
34,119.382781888367
35,-149.23542100404
36,-107.221539735635
37,13.7468775135811
38,-85.5201744438182
39,93.8596029582322
40,101.022750528797
41,26.0910172908186
42,63.7672013717085
43,-89.9671169276726
44,-31.0489673637618
45,60.6192500723068
46,-107.517699754473
47,-120.941782940028
48,93.5204142816194
49,50.9551472000033
50,69.828967516487
51,-0.359879083808874
52,-17.5467509563439
53,-54.0132794335326
54,-65.1162476216668
55,-95.9485389144796
56,-56.2676067452901
57,-116.648943866787
58,-169.548792702844
59,134.048142016915
60,-79.6504516706931
61,41.063260761416
62,-19.6011352061183
63,-75.3499559324526
64,-74.5926729356133
65,74.1501989940077
66,188.667364220078
67,1.66524926361096
68,38.5046817945696
69,-36.7564883121735
70,-369.436785230875
71,-112.652349503052
72,961.233101991538
73,1779.16061548317
74,1210.05996130115
75,268.144150103286
76,117.617811101341
77,134.978844136022
78,-137.411851184246
79,-201.610492158078
80,-37.6841144777802
81,96.1748965216575
82,58.5345567406302
83,-94.8108671319384
84,138.049446091146
85,177.160678638251
86,60.6802468884882
87,-195.668822119901
88,-37.5555149569212
89,117.685448635878
90,-2.4548620122447
91,-9.09046415366252
92,154.483200969276
93,7.88661064053642
94,5.12857652907023
95,36.8790738784946
96,84.8069495585348
97,-52.3421381952568
98,49.5376194842506
99,-122.520767227215
100,82.6226073637477
101,90.2463792106725
102,25.4630801017717
103,119.41855106589
104,66.2528488686111
105,-24.1755071123075
106,1.48557423133687
107,4.3859880468451
108,124.527675430792
109,17.622393381397
110,-95.1305806214287
111,80.7527161077393
112,-0.649290715203724
113,64.570800410301
114,-15.8344975863053
115,80.7263754548333
116,38.1200220699972
117,-33.4732741792884
118,0.206661034242213
119,-46.5067855202116
120,24.3071193083305
121,-1.69615834311802
122,132.973752367255
123,-111.19988376377
124,-15.8896105321644
125,-21.914925747577
126,25.5792401439488
127,-35.5148153982684
128,55.5952205857547
129,-50.4110565386585
130,81.6044261274559
131,76.4683643579309
132,42.0141985183137
133,7.55137138185683
134,28.9543687671033
135,49.1024890122681
136,139.588758554472
137,-96.7170263656764
138,-43.5976971638088
139,137.357993643163
140,-35.3238744099092
141,190.142549396838
142,-53.7582252301832
143,119.120555528281
144,8.43551330728538
145,-15.8417575678012


==> figs/pdf_imgs/lung_proj_noise_h2.dat <==
x,y
1,15.3753584160157
2,1.75987444420668
3,-34.2389126538712
4,41.0242145711813
5,56.2416463392189
6,-94.6936674733381
7,2.88326907472076
8,-84.4762384548865
9,255.665160944118
10,125.067077002631
11,93.3880847321226
12,-132.44352971667
13,-118.093842907228
14,176.284280726395
15,82.2752743333938
16,-2.8185514162716
17,81.8981623375557
18,-123.329097975999
19,-227.97277369602
20,-44.4508316501352
21,54.2826435829892
22,69.8158890970399
23,-24.0123208710273
24,117.296311982285
25,131.032341961161
26,85.7341874638112
27,-18.3120814204106
28,-85.0767058413452
29,167.942571358381
30,-66.7750760152628
31,63.9518952095898
32,15.4532265625072
33,-151.335047151929
34,43.7660551143355
35,-65.8553981674926
36,-100.294750094726
37,60.4254454406346
38,25.3605310877308
39,19.1198215225355
40,-9.75358239293304
41,80.6208381681495
42,-145.347452387603
43,-33.6379266088563
44,-16.058748005564
45,-77.4534783863887
46,-40.6414970668023
47,-11.9173927094374
48,-13.7844536488225
49,89.8114003241483
50,63.024156879429
51,-132.912704643085
52,-24.2444593642268
53,-87.3003797702629
54,77.274709811783
55,123.095526246523
56,137.13117032522
57,82.7331672511333
58,128.353434816727
59,-76.1629695455193
60,100.214807870293
61,115.346123787947
62,-165.047761938278
63,-305.442665661215
64,-4.45886619283478
65,326.554019391253
66,25.5537377339927
67,74.3711738441726
68,410.333908418448
69,789.547329548813
70,353.787567944067
71,469.977650436697
72,1345.67762165875
73,1705.40488262763
74,1256.57369542514
75,514.310545340578
76,344.946279794657
77,503.157562819183
78,281.88606516395
79,-151.373274509142
80,-264.728358691838
81,89.0710028265743
82,20.7444125190744
83,-181.164932115646
84,10.7778746445028
85,98.0583681041938
86,-100.816943460273
87,-60.5370081122793
88,148.384011517949
89,3.37694472039687
90,203.446419908466
91,80.5221436302533
92,189.171553735272
93,81.1060070910655
94,63.8165070379104
95,119.257502710491
96,30.4373851708887
97,-49.0736392407547
98,29.8723983664043
99,64.0755205235962
100,-128.42310053175
101,74.4814181079433
102,93.9022952364678
103,84.4374340254576
104,41.4094535976668
105,-33.4075794639323
106,56.2838822798264
107,-22.2164411188388
108,82.9314497047828
109,33.7446939734779
110,-137.660604045295
111,-132.574101599885
112,-94.6084838781213
113,-274.06891590603
114,-32.1475625153962
115,-38.1751907872033
116,101.194664481143
117,-17.960636157885
118,13.8176452082989
119,-45.8724392930966
120,-86.6368717263456
121,-178.184085848149
122,60.4890016487646
123,194.8177355157
124,53.3735627118783
125,13.5361116241516
126,106.739701523833
127,133.860529648898
128,27.2599144687087
129,-20.8249947785634
130,-7.0314754148953
131,-41.2198727215298
132,-110.27166293044
133,154.422019289441
134,13.2407502378016
135,50.8443310120713
136,48.0009264181195
137,-17.5951719988131
138,-79.9004279393279
139,-167.361804218984
140,-0.472604852528974
141,-83.6149938198809
142,-21.7755366269721
143,-22.9800423316715
144,15.9144556228664
145,-63.5742329486588


==> figs/pdf_imgs/pmf_chest_gt_less_meas.dat <==
x,y
1,0.0065
2,0.012
3,0.007
4,0.0075
5,0.0045
6,0.0045
7,0.0035
8,0.005
9,0.002
10,0.004
11,0.0025
12,0.004
13,0.0005
14,0.0035
15,0.0035
16,0.0045
17,0.0035
18,0.0045
19,0.0055
20,0.004
21,0.0025
22,0.0045
23,0.008
24,0.005
25,0.009
26,0.011
27,0.012
28,0.0095
29,0.007
30,0.012
31,0.018
32,0.012
33,0.013
34,0.0145
35,0.0145
36,0.0185
37,0.011
38,0.014
39,0.011
40,0.015
41,0.0125
42,0.0145
43,0.0115
44,0.013
45,0.0115
46,0.0125
47,0.0115
48,0.0155
49,0.01
50,0.0145
51,0.013
52,0.009
53,0.01
54,0.0085
55,0.0105
56,0.009
57,0.0115
58,0.0105
59,0.007
60,0.0125
61,0.005
62,0.0095
63,0.0075
64,0.007
65,0.007
66,0.0075
67,0.0095
68,0.0055
69,0.0085
70,0.0065
71,0.0055
72,0.006
73,0.0035
74,0.0015
75,0.0045
76,0.003
77,0.003
78,0.001
79,0.0035
80,0.0015
81,0.001
82,0.002
83,0.0005
84,0.0015
85,0.003
86,0.004
87,0.004
88,0.0005
89,0.0025
90,0.0055
91,0.0055
92,0.006
93,0.006
94,0.006
95,0.0055
96,0.005
97,0.0055
98,0.0075
99,0.007
100,0.015
101,0.0115
102,0.0105
103,0.009
104,0.0155
105,0.015
106,0.012
107,0.0085
108,0.0175
109,0.017
110,0.015
111,0.015
112,0.017
113,0.0115
114,0.015
115,0.015
116,0.011
117,0.01
118,0.0135
119,0.0115
120,0.006


==> figs/pdf_imgs/pmf_chest_gt_origin.dat <==
x,y
1,0.0081539269163946
2,0.00744037913234711
3,0.00674306086962466
4,0.00607462947287769
5,0.00544719004783993
6,0.0048720656028276
7,0.00435958377443373
8,0.00391888461521
9,0.00355775344093933
10,0.0032824821646852
11,0.00309776189769186
12,0.00300660888873951
13,0.00301032512049801
14,0.00310849410156939
15,0.00329901160465505
16,0.00357815032317622
17,0.0039406566689669
18,0.00437987722986731
19,0.00488791176453664
20,0.00545578904739402
21,0.00607366140220288
22,0.00673101338914423
23,0.00741687984552541
24,0.00812006833013594
25,0.00882938098850203
26,0.00953383094087752
27,0.0102228484938793
28,0.0108864727846194
29,0.0115155248747815
30,0.0121017588107263
31,0.0126379877416374
32,0.0131181828263863
33,0.0135375433451988
34,0.0138925371472893
35,0.0141809112927145
36,0.0144016734679087
37,0.0145550454520722
38,0.0146423905688401
39,0.0146661176586183
40,0.0146295646372515
41,0.0145368651537573
42,0.0143928022133043
43,0.0142026528834114
44,0.0139720283460495
45,0.0137067135931863
46,0.0134125109883361
47,0.0130950917346182
48,0.0127598590061175
49,0.012411826121934
50,0.012055512681479
51,0.0116948610476592
52,0.0113331749756551
53,0.0109730815545153
54,0.0106165169731954
55,0.0102647359590137
56,0.00991834408194391
57,0.00957735148963006
58,0.00924124605166855
59,0.00890908336264601
60,0.0085795905952245
61,0.00825128081898666
62,0.00792257411741433
63,0.00759192165153216
64,0.00725792873910897
65,0.00691947304491312
66,0.00657581410968121
67,0.00622669067980199
68,0.0058724026302359
69,0.00551387469142127
70,0.00515269968613596
71,0.00479115954178119
72,0.00443222295295585
73,0.00407951921281062
74,0.00373728839291571
75,0.00341030871314907
76,0.00310380258825373
77,0.00282332344942695
78,0.00257462600158369
79,0.0023635230749686
80,0.00219573265032777
81,0.00207671896855558
82,0.00201153186945636
83,0.00200464863329307
84,0.00205982261902916
85,0.0021799429032157
86,0.00236690892471028
87,0.00262152383694545
88,0.00294340986805235
89,0.00333094849902981
90,0.00378124770284098
91,0.00429013785631467
92,0.00485219725718562
93,0.00546080746697774
94,0.00610823797405735
95,0.00678575894786581
96,0.00748378015291581
97,0.00819201342702544
98,0.00889965551904734
99,0.00959558754235442
100,0.0102685868452607
101,0.010907546740103
102,0.0115016992783337
103,0.0120408361166133
104,0.0125155224927987
105,0.0129172994223429
106,0.0132388694335673
107,0.0134742614803212
108,0.0136189710957648
109,0.0136700723718941
110,0.0136262989541326
111,0.0134880919149157
112,0.0132576130990776
113,0.0129387232999996
114,0.0125369254109729
115,0.0120592734826019
116,0.0115142493858016
117,0.0109116095128785
118,0.010262204628993
119,0.00957777659687602
120,0.00887073622454154


==> figs/pdf_imgs/pmf_chest_noise_gt.dat <==
x,y
1,0.00875
2,0.0076
3,0.00655
4,0.0066
5,0.0054
6,0.0052
7,0.00435
8,0.0037
9,0.00365
10,0.0036
11,0.00325
12,0.00305
13,0.002
14,0.00275
15,0.0031
16,0.0046
17,0.0037
18,0.0044
19,0.00515
20,0.005
21,0.0056
22,0.0064
23,0.0083
24,0.0076
25,0.0082
26,0.01055
27,0.0094
28,0.0108
29,0.0106
30,0.01235
31,0.0129
32,0.0126
33,0.01315
34,0.01495
35,0.01435
36,0.01565
37,0.01375
38,0.01455
39,0.0137
40,0.01425
41,0.01325
42,0.01425
43,0.01365
44,0.0131
45,0.0138
46,0.0132
47,0.0122
48,0.01175
49,0.01225
50,0.0125
51,0.01225
52,0.01035
53,0.0107
54,0.01105
55,0.01105
56,0.01005
57,0.0095
58,0.0098
59,0.009
60,0.00995
61,0.00855
62,0.0075
63,0.00885
64,0.0078
65,0.00665
66,0.0067
67,0.00585
68,0.00525
69,0.00605
70,0.00495
71,0.00455
72,0.00445
73,0.00355
74,0.0028
75,0.00355
76,0.00265
77,0.00275
78,0.0027
79,0.00195
80,0.00285
81,0.00215
82,0.00285
83,0.0016
84,0.0017
85,0.0024
86,0.0022
87,0.0031
88,0.00335
89,0.0036
90,0.00405
91,0.0048
92,0.00485
93,0.0054
94,0.0055
95,0.0075
96,0.00735
97,0.00785
98,0.0099
99,0.0094
100,0.01045
101,0.01125
102,0.0111
103,0.01285
104,0.0129
105,0.01425
106,0.0125
107,0.013
108,0.0138
109,0.01475
110,0.0153
111,0.01365
112,0.0123
113,0.01245
114,0.01385
115,0.0124
116,0.0104
117,0.01
118,0.0102
119,0.0096
120,0.0078


==> figs/pdf_imgs/pmf_lung_gt.dat <==
x,y
1,0.0095
2,0.0091
3,0.00965
4,0.00995
5,0.00965
6,0.00995
7,0.0111
8,0.0102
9,0.0097
10,0.0108
11,0.01145
12,0.01285
13,0.01175
14,0.0122
15,0.01305
16,0.0136
17,0.01295
18,0.01275
19,0.01335
20,0.01205
21,0.01415
22,0.0131
23,0.01245
24,0.01365
25,0.0138
26,0.01345
27,0.0133
28,0.0121
29,0.011
30,0.01045
31,0.0103
32,0.01075
33,0.01005
34,0.00905
35,0.0093
36,0.0105
37,0.00925
38,0.0099
39,0.00875
40,0.00855
41,0.0083
42,0.0101
43,0.00805
44,0.0097
45,0.00835
46,0.01005
47,0.0096
48,0.00945
49,0.0105
50,0.01145
51,0.0099
52,0.01005
53,0.01045
54,0.0115
55,0.00935
56,0.01035
57,0.00875
58,0.01
59,0.00775
60,0.0082
61,0.0079
62,0.0068
63,0.00645
64,0.00725
65,0.00715
66,0.00595
67,0.006
68,0.00575
69,0.00755
70,0.0048
71,0.00555
72,0.00625
73,0.00675
74,0.007
75,0.0075
76,0.0068
77,0.00605
78,0.0077
79,0.00665
80,0.0092
81,0.008
82,0.0074
83,0.0083
84,0.00845
85,0.00715
86,0.0073
87,0.0065
88,0.00585
89,0.00645
90,0.00675
91,0.0056
92,0.00455
93,0.00475
94,0.00475
95,0.0029
96,0.00385
97,0.0034
98,0.00385
99,0.00325
100,0.00365
101,0.00265
102,0.003
103,0.0035
104,0.0032
105,0.0039
106,0.0038
107,0.0044
108,0.0058
109,0.00485
110,0.00645
111,0.0052
112,0.0066
113,0.00655
114,0.0069
115,0.00645
116,0.0075
117,0.0066
118,0.0078
119,0.00765
120,0.00815


==> figs/pdf_imgs/pmf_lung_gt_clean_100k_less_meas.dat <==
x,y
1,0.00838375058101266
2,0.00858722636699943
3,0.00879780379460094
4,0.0090206682808195
5,0.00926017989109687
6,0.00951956038404395
7,0.00980063615414878
8,0.0101036500021791
9,0.0104271515032457
10,0.0107679721266903
11,0.0111212873520773
12,0.0114807639969694
13,0.0118387870058322
14,0.0121867562239184
15,0.0125154403635832
16,0.0128153726136069
17,0.0130772702706932
18,0.0132924594821499
19,0.0134532857412023
20,0.0135534911955446
21,0.013588541101319
22,0.0135558838265903
23,0.0134551315927566
24,0.0132881525195466
25,0.0130590683629368
26,0.0127741564388317
27,0.0124416584289836
28,0.0120715028845521
29,0.0116749520950161
30,0.0112641874049278
31,0.0108518498858028
32,0.010450555378083
33,0.0100724042122962
34,0.00972850633819916
35,0.00942854211273027
36,0.00918037763807315
37,0.00898975135460688
38,0.00886004567085544
39,0.00879215387701277
40,0.00878444859061678
41,0.00883285369353803
42,0.00893101732296813
43,0.00907057916515426
44,0.00924152125589271
45,0.00943258789186621
46,0.00963175725865932
47,0.00982674511601543
48,0.0100055194485755
49,0.0101568044552015
50,0.0102705526376826
51,0.0103383650460215
52,0.0103538418892298
53,0.0103128486372679
54,0.0102136862979227
55,0.010057158600662
56,0.00984653318511904
57,0.00958739838818944
58,0.00928742165828139
59,0.00895601980795842
60,0.00860395506764254
61,0.00824287406217588
62,0.00788480926320839
63,0.00754166406915015
64,0.00722470336210451
65,0.00694407115780068
66,0.00670835581010278
67,0.00652422120579246
68,0.00639611957504323
69,0.0063260980690311
70,0.00631370726760966
71,0.00635601544806874
72,0.00644772795644484
73,0.00658140656798923
74,0.00674777949382808
75,0.006936128867225
76,0.00713473928810512
77,0.00733138845680548
78,0.00751385919489539
79,0.00767045130461186
80,0.00779047179290372
81,0.00786468297547413
82,0.00788568983535685
83,0.00784825065689682
84,0.00774949827325481
85,0.00758906310883821
86,0.00736909340022334
87,0.00709417235805588
88,0.0067711363989233
89,0.00640880274229208
90,0.00601761845462854
91,0.00560924626916502
92,0.0051961050778579
93,0.00479088477427182
94,0.00440605604931435
95,0.00405339577044686
96,0.00374354771276752
97,0.00348563669952647
98,0.00328695172932484
99,0.00315271052983566
100,0.00308591432396019
101,0.00308729758648027
102,0.00315537338487689
103,0.0032865707214412
104,0.00347545630838184
105,0.00371502958746118
106,0.00399707670813891
107,0.00431256673700386
108,0.00465207169072677
109,0.00500619113521353
110,0.00536596210846107
111,0.00572323599886463
112,0.00607100570141514
113,0.00640366880234265
114,0.00671721559681732
115,0.00700933428535263
116,0.00727942956232825
117,0.00752855483017851
118,0.00775926226449303
119,0.00797537873937899
120,0.00818171902933219


==> figs/pdf_imgs/pmf_lung_gt_less_meas.dat <==
x,y
1,0.0075
2,0.01
3,0.0105
4,0.008
5,0.01
6,0.0075
7,0.011
8,0.0105
9,0.0095
10,0.0055
11,0.017
12,0.0155
13,0.012
14,0.014
15,0.0135
16,0.0125
17,0.0115
18,0.0115
19,0.0125
20,0.012
21,0.0145
22,0.0115
23,0.0125
24,0.014
25,0.013
26,0.0165
27,0.013
28,0.0145
29,0.009
30,0.0105
31,0.0135
32,0.009
33,0.0125
34,0.0055
35,0.009
36,0.012
37,0.0095
38,0.009
39,0.01
40,0.0065
41,0.006
42,0.0145
43,0.0035
44,0.0085
45,0.0095
46,0.0085
47,0.009
48,0.008
49,0.014
50,0.01
51,0.005
52,0.0115
53,0.009
54,0.0085
55,0.01
56,0.0075
57,0.0095
58,0.0105
59,0.008
60,0.007
61,0.0075
62,0.006
63,0.006
64,0.008
65,0.0075
66,0.0045
67,0.0055
68,0.005
69,0.0095
70,0.0095
71,0.007
72,0.0055
73,0.0075
74,0.0085
75,0.0055
76,0.006
77,0.0055
78,0.0055
79,0.005
80,0.012
81,0.0075
82,0.0055
83,0.0085
84,0.0085
85,0.0065
86,0.01
87,0.007
88,0.004
89,0.004
90,0.0075
91,0.0045
92,0.004
93,0.0065
94,0.005
95,0.0025
96,0.006
97,0.0035
98,0.005
99,0.0035
100,0.004
101,0.003
102,0.001
103,0.0045
104,0.004
105,0.003
106,0.0045
107,0.002
108,0.0035
109,0.0075
110,0.007
111,0.0035
112,0.0055
113,0.011
114,0.0055
115,0.0125
116,0.012
117,0.0065
118,0.0125
119,0.007
120,0.008


==> figs/pdf_imgs/pmf_lung_noise_gt.dat <==
x,y
1,0.0095
2,0.0091
3,0.00965
4,0.00995
5,0.00965
6,0.00995
7,0.0111
8,0.0102
9,0.0097
10,0.0108
11,0.01145
12,0.01285
13,0.01175
14,0.0122
15,0.01305
16,0.0136
17,0.01295
18,0.01275
19,0.01335
20,0.01205
21,0.01415
22,0.0131
23,0.01245
24,0.01365
25,0.0138
26,0.01345
27,0.0133
28,0.0121
29,0.011
30,0.01045
31,0.0103
32,0.01075
33,0.01005
34,0.00905
35,0.0093
36,0.0105
37,0.00925
38,0.0099
39,0.00875
40,0.00855
41,0.0083
42,0.0101
43,0.00805
44,0.0097
45,0.00835
46,0.01005
47,0.0096
48,0.00945
49,0.0105
50,0.01145
51,0.0099
52,0.01005
53,0.01045
54,0.0115
55,0.00935
56,0.01035
57,0.00875
58,0.01
59,0.00775
60,0.0082
61,0.0079
62,0.0068
63,0.00645
64,0.00725
65,0.00715
66,0.00595
67,0.006
68,0.00575
69,0.00755
70,0.0048
71,0.00555
72,0.00625
73,0.00675
74,0.007
75,0.0075
76,0.0068
77,0.00605
78,0.0077
79,0.00665
80,0.0092
81,0.008
82,0.0074
83,0.0083
84,0.00845
85,0.00715
86,0.0073
87,0.0065
88,0.00585
89,0.00645
90,0.00675
91,0.0056
92,0.00455
93,0.00475
94,0.00475
95,0.0029
96,0.00385
97,0.0034
98,0.00385
99,0.00325
100,0.00365
101,0.00265
102,0.003
103,0.0035
104,0.0032
105,0.0039
106,0.0038
107,0.0044
108,0.0058
109,0.00485
110,0.00645
111,0.0052
112,0.0066
113,0.00655
114,0.0069
115,0.00645
116,0.0075
117,0.0066
118,0.0078
119,0.00765
120,0.00815


==> figs/pdf_imgs/pmf_rib_gt.dat <==
x,y
1,0.0079
2,0.0079
3,0.00725
4,0.008
5,0.0076
6,0.0069
7,0.00825
8,0.0065
9,0.00615
10,0.0078
11,0.00805
12,0.00825
13,0.00755
14,0.0078
15,0.00765
16,0.0072
17,0.0088
18,0.0074
19,0.00965
20,0.0088
21,0.00865
22,0.00945
23,0.009
24,0.01015
25,0.0107
26,0.0094
27,0.0102
28,0.0111
29,0.01235
30,0.0116
31,0.01245
32,0.0129
33,0.01335
34,0.01295
35,0.0111
36,0.0142
37,0.01375
38,0.01515
39,0.01435
40,0.0148
41,0.01555
42,0.01515
43,0.01545
44,0.0156
45,0.0141
46,0.01475
47,0.01415
48,0.0123
49,0.01425
50,0.0125
51,0.0121
52,0.01195
53,0.0125
54,0.01215
55,0.01005
56,0.0113
57,0.01095
58,0.01015
59,0.0089
60,0.0087
61,0.00865
62,0.0074
63,0.00745
64,0.0069
65,0.00665
66,0.0053
67,0.00495
68,0.0045
69,0.00345
70,0.00335
71,0.00395
72,0.00335
73,0.00295
74,0.00195
75,0.00315
76,0.00225
77,0.0017
78,0.0026
79,0.00295
80,0.00175
81,0.0026
82,0.0025
83,0.0026
84,0.00235
85,0.0033
86,0.0029
87,0.00325
88,0.00355
89,0.0038
90,0.0049
91,0.0046
92,0.00515
93,0.0041
94,0.00595
95,0.0055
96,0.0067
97,0.0067
98,0.00765
99,0.00765
100,0.0071
101,0.0084
102,0.00735
103,0.00885
104,0.00855
105,0.00835
106,0.00815
107,0.0091
108,0.00865
109,0.0093
110,0.0097
111,0.00975
112,0.0079
113,0.00865
114,0.00935
115,0.0093
116,0.00905
117,0.0085
118,0.0097
119,0.009
120,0.0088


==> figs/pdf_imgs/pmf_rib_gt_less_meas.dat <==
x,y
1,0.0075
2,0.009
3,0.007
4,0.006
5,0.005
6,0.0095
7,0.006
8,0.0085
9,0.0065
10,0.009
11,0.0075
12,0.0045
13,0.008
14,0.006
15,0.008
16,0.008
17,0.006
18,0.0065
19,0.012
20,0.0075
21,0.007
22,0.011
23,0.0075
24,0.0105
25,0.009
26,0.0145
27,0.0085
28,0.0125
29,0.0115
30,0.011
31,0.015
32,0.012
33,0.014
34,0.007
35,0.0105
36,0.0115
37,0.0175
38,0.0175
39,0.0135
40,0.014
41,0.0145
42,0.0185
43,0.0175
44,0.014
45,0.0115
46,0.015
47,0.0115
48,0.0155
49,0.022
50,0.0115
51,0.0125
52,0.008
53,0.015
54,0.0145
55,0.005
56,0.014
57,0.0105
58,0.009
59,0.0125
60,0.0075
61,0.0125
62,0.0055
63,0.007
64,0.008
65,0.005
66,0.0065
67,0.0025
68,0.005
69,0.004
70,0.0025
71,0.004
72,0.0025
73,0.003
74,0.0015
75,0.0025
76,0.003
77,0.001
78,0.003
79,0.002
80,0.0025
81,0.002
82,0.003
83,0.004
84,0.0005
85,0.0045
86,0.002
87,0.0035
88,0.0045
89,0.002
90,0.0045
91,0.0055
92,0.006
93,0.0055
94,0.0045
95,0.005
96,0.0095
97,0.0085
98,0.009
99,0.0075
100,0.0095
101,0.009
102,0.0065
103,0.0095
104,0.0075
105,0.009
106,0.008
107,0.0085
108,0.0085
109,0.0095
110,0.0075
111,0.008
112,0.01
113,0.0085
114,0.0085
115,0.008
116,0.012
117,0.009
118,0.007
119,0.0105
120,0.007


==> figs/pdf_imgs/pmf_rib_gt_origin.dat <==
x,y
1,0.00830315526117289
2,0.00818338923446007
3,0.00806739583540592
4,0.0079581436291998
5,0.00785851683212888
6,0.00777127908693112
7,0.00769903860060781
8,0.0076442150392155
9,0.00760900855475862
10,0.00759537129576298
11,0.00760498172568265
12,0.00763922204228115
13,0.00769915895687237
14,0.0077855280551827
15,0.00789872192201261
16,0.00803878217026574
17,0.00820539547173576
18,0.00839789364276826
19,0.00861525779303348
20,0.00885612650064948
21,0.00911880793227723
22,0.00940129578306093
23,0.00970128886888795
24,0.0100162141628603
25,0.0103432530295489
26,0.0106793703749648
27,0.0110213463976205
28,0.0113658105969274
29,0.0117092776698017
30,0.0120481849050169
31,0.0123789306677693
32,0.0126979135543186
33,0.0130015717885544
34,0.0132864224290183
35,0.0135490999563207
36,0.0137863938170055
37,0.0139952845106892
38,0.0141729778225953
39,0.0143169368232737
40,0.014424911281111
41,0.0144949641609485
42,0.0145254949134277
43,0.0145152592942368
44,0.0144633854898533
45,0.0143693863662738
46,0.0142331676991377
47,0.0140550322871445
48,0.0138356798952525
49,0.0135762030193445
50,0.013278078509356
51,0.0129431551328005
52,0.0125736372046836
53,0.0121720644525103
54,0.0117412883259834
55,0.0112844449996113
56,0.0108049253523844
57,0.0103063422415316
58,0.00979249541678484
59,0.00926733444723034
60,0.00873492005443615
61,0.00819938426287434
62,0.00766488979151936
63,0.0071355891187557
64,0.0066155836562813
65,0.0061088834665077
66,0.00561936795204688
67,0.00515074793530373
68,0.00470652953107567
69,0.00428998019556482
70,0.00390409731154494
71,0.00355157964185379
72,0.00323480195220474
73,0.00295579306986781
74,0.00271621760743895
75,0.00251736154110349
76,0.00236012179094154
77,0.00224499990737738
78,0.00217209992331558
79,0.0021411303863219
80,0.00215141053988972
81,0.00220188057787865
82,0.0022911158521122
83,0.00241734487035726
84,0.0025784708809469
85,0.00277209680159729
86,0.00299555321393117
87,0.00324592911224772
88,0.00352010506553195
89,0.00381478842589691
90,0.00412655019488106
91,0.00445186314151682
92,0.00478714075303528
93,0.00512877659061736
94,0.00547318361883393
95,0.00581683307837607
96,0.00615629247734983
97,0.00648826228673259
98,0.00680961094044689
99,0.00711740775973618
100,0.00740895344491438
101,0.00768180780484843
102,0.00793381442541971
103,0.00816312201235635
104,0.00836820218085838
105,0.0085478635039434
106,0.00870126167298833
107,0.00882790566707573
108,0.00892765987199695
109,0.00900074213463348
110,0.00904771778343817
111,0.00906948969037692
112,0.00906728449347663
113,0.00904263514157784
114,0.00899735996354275
115,0.00893353850257583
116,0.00885348439205294
117,0.00875971558193342
118,0.00865492225408915
119,0.00854193279040439
120,0.00842367817899924


==> figs/pdf_imgs/rib_proj_clean.dat <==
x,y
1,-0.000216723670989573
2,0.000218671780931521
3,-0.000221453235204378
4,0.000225134433973856
5,-0.000229803518153324
6,0.000235575128735585
7,-0.000242596977246961
8,0.000251058934696392
9,-0.000261205705372545
10,0.000273354716488364
11,-0.000287921772746164
12,0.000305458551339679
13,-0.000326708635414006
14,0.000352693434639346
15,-0.000384847914061702
16,0.000425242540408057
17,-0.000476961200829998
18,0.000544776425270656
19,-0.00063642949201212
20,0.000765298474717211
21,-0.00095371479158401
22,0.00126064581334
23,-0.00177985401064373
24,0.0028404793632127
25,-0.00422865877748287
26,0.114504832087815
27,0.395855006220434
28,0.706498955753949
29,1.13907607216345
30,1.66928025562469
31,2.41535509739245
32,3.37113545515245
33,4.46617105718949
34,5.66388991333784
35,7.06688149604757
36,8.76395891312792
37,10.4289643652537
38,11.6621797641552
39,12.4657042266994
40,13.2609073397918
41,14.6260782830109
42,16.6445761046976
43,18.7137930868899
44,20.4635943041872
45,22.0379787918611
46,23.5252962170287
47,25.0634773356076
48,26.7740325396759
49,28.4274924034338
50,29.7452200475587
51,30.6735095470459
52,31.7343218748149
53,33.1712215728652
54,34.5699141853844
55,35.6978212685231
56,36.3152694452989
57,36.181744490708
58,35.1800735754855
59,33.4103429135311
60,31.2597690933687
61,29.6891914378301
62,29.2898974236444
63,29.474755609986
64,29.5685934736714
65,29.5071085216374
66,29.5776667132275
67,29.9728348559192
68,30.6196511418626
69,31.0572382962402
70,30.7075240266893
71,29.7057302169361
72,28.9470233695046
73,28.5493773817935
74,28.0080810818093
75,27.4823714884668
76,27.4869987640667
77,27.7171774137381
78,27.2036941469476
79,25.8785427393796
80,24.4187361404439
81,23.2870647222132
82,22.8076008187289
83,23.078591720082
84,23.9321122994138
85,24.9668060050785
86,25.3271426558972
87,24.5743510461321
88,23.4858299116964
89,22.8053375584072
90,22.3311680860403
91,21.6676110609694
92,20.7867733535822
93,19.8071344101456
94,18.4586718649441
95,16.6834450222993
96,14.8214359766516
97,13.0697667145272
98,11.6142972667589
99,10.246642421202
100,8.79333829312693
101,7.59295166237982
102,6.67113100695257
103,5.69280575683713
104,4.57731206162997
105,3.41474127184119
106,2.26607078198849
107,1.25109546409609
108,0.537545842777371
109,0.213252688013849
110,0.134437149458699
111,0.0299809555607947
112,0.000538559934649788
113,-0.00049154016170562
114,0.0317118494202865
115,0.0348337261592362
116,-0.00245632815131181
117,0.00194922377653993
118,-0.00140114847395958
119,0.00109199978574468
120,-0.000871172455812296
121,0.000739759917718959
122,-0.000626635256277111
123,0.000555415838337017
124,-0.000489092311532485
125,0.000446750297288271
126,-0.000402994646666293
127,0.000374726486416383
128,-0.000347023403353109
129,0.000324999089726772
130,-0.000306339712660287
131,0.00029047266447805
132,-0.000276925266064007
133,0.000265329758521854
134,-0.000255398545723954
135,0.000246905113538262
136,-0.000239670145371819
137,0.000233551409894492
138,-0.000228436348998919
139,0.000224236623123692
140,-0.000220884104735918
141,0.000218327970782931
142,-0.000216532656283384
143,0.000215476510839732
144,-0.000215151060158366
145,0.000215560822264372


==> figs/pdf_imgs/rib_proj_clean2.dat <==
x,y
1,-8.83863960113977e-05
2,8.89201062567838e-05
3,-8.96198311805345e-05
4,9.04899195947365e-05
5,-9.15368695396205e-05
6,9.27694948517253e-05
7,-9.41991707053898e-05
8,9.58401715496552e-05
9,-9.77101218704221e-05
10,9.98305871430828e-05
11,-0.000102227844410302
12,0.000104933885156117
13,-0.000107987725173208
14,0.000111437125024398
15,-0.00011534087405852
16,0.000119771883999729
17,-0.000124821603082804
18,0.000130607466661265
19,-0.000137294959430803
20,0.000145462444959989
21,-0.000151213042333509
22,0.000167634192822033
23,-0.000173814971410502
24,0.000190960759818637
25,-0.000204188031334663
26,0.000212497491621915
27,-0.000210824828726277
28,-0.00081133799692658
29,0.00776435591030822
30,0.0823011421691473
31,0.295093556734286
32,0.777652991105235
33,1.76179534191372
34,3.35060755165674
35,5.14515963298716
36,6.50813173106258
37,7.63669053425168
38,9.22013177326328
39,11.2990255812908
40,13.5214173597543
41,15.593729116243
42,17.4292330391442
43,19.0868343757786
44,20.3444880442395
45,21.1214724806104
46,22.0812854425653
47,23.9091857648715
48,25.7963402837116
49,26.3546049230964
50,26.1204900090184
51,26.5542630730551
52,27.4812632891735
53,28.2212131020744
54,29.2643309142415
55,30.5569955307852
56,31.1931720329064
57,31.351972054149
58,31.8584281223393
59,32.7394640832465
60,33.7353811441075
61,34.9269937837379
62,35.7668569956773
63,35.6568914995871
64,35.4163936341211
65,35.7577183796633
66,35.707905006768
67,34.1008616211868
68,31.4602988463203
69,29.337980340738
70,28.2315748502808
71,27.5589431332826
72,26.9026163672043
73,26.0700541552253
74,25.1226193243891
75,24.6232933816285
76,24.8180460050996
77,25.2796206671089
78,25.3261078614431
79,24.4883965776601
80,23.2886527083785
81,22.733728927381
82,22.8911395967213
83,22.9776666246947
84,22.577752900887
85,22.0504422768227
86,21.6603729831132
87,20.8088056736231
88,18.89860580353
89,16.9701144368998
90,16.735690870122
91,18.0290189170632
92,19.5260030664895
93,20.3710715006165
94,19.9507114245177
95,18.579219242119
96,17.2245939071238
97,15.8766007624303
98,14.3151055321067
99,12.7953895632998
100,11.3038830085645
101,10.0345266352152
102,9.22882905400918
103,8.29847116660781
104,7.0240529118488
105,5.9846568809314
106,5.16407108758288
107,4.14883114478801
108,3.0861516081064
109,2.36806358644204
110,1.98871685188674
111,1.70558509564577
112,1.41162315438501
113,1.02416889285963
114,0.546515856818094
115,0.172366318753472
116,0.0268987906631745
117,0.00170670013547445
118,-0.000755472523932134
119,0.000373757850978862
120,-0.000278364479614801
121,0.000234421004135142
122,-0.000196126605201312
123,0.000177174850540802
124,-0.000155841075290726
125,0.000146433798719861
126,-0.000133390161624019
127,0.000125981745808439
128,-0.000119149796201745
129,0.000113526372341598
130,-0.000108840782604535
131,0.000104909047323957
132,-0.000101594956568614
133,9.8795323487303e-05
134,-9.64307392987129e-05
135,9.44393320011298e-05
136,-9.27724224520086e-05
137,9.13914386975266e-05
138,-9.02656860518855e-05
139,8.93707145810431e-05
140,-8.86871103821524e-05
141,8.81995950151202e-05
142,-8.78963521260941e-05
143,8.77685263009464e-05
144,-8.78098545735897e-05
145,8.80164039577944e-05


==> figs/pdf_imgs/rib_proj_clean_h.dat <==
x,y
1,-0.0188724231514643
2,-0.0451635555458463
3,0.0548938334062437
4,0.0246568803024813
5,-0.100790319253376
6,0.0281707112876666
7,0.148843080731465
8,-0.00435503803944631
9,-0.00318578636975009
10,0.150395836971559
11,0.0223902338604279
12,-0.11473792963516
13,0.00704758497505312
14,0.0630544229733531
15,0.0508132571939062
16,0.130350069921211
17,0.153544938997854
18,0.179795748613329
19,0.226875366959812
20,0.0896104860444313
21,-0.0322960795186794
22,-0.03695825377568
23,-0.178528985380068
24,-0.239153366892339
25,-0.175101330135528
26,-0.413302358782915
27,-0.442444955093076
28,0.331527826827369
29,1.05652109189688
30,0.968935980446531
31,0.318288202716533
32,-0.403527325899811
33,-0.4377901685288
34,0.102605740877474
35,-0.309406164470992
36,-1.67936185764201
37,-1.98965842254663
38,-0.308766825037472
39,2.42216366615867
40,4.10766856726046
41,3.35537331882357
42,2.19183096735823
43,2.19915506845785
44,0.345516351017102
45,-3.81782006509634
46,-4.88862088976898
47,-1.89200809763174
48,-0.469744999804471
49,-2.51606180932354
50,-3.03603361807483
51,2.54760449811026
52,10.5972140469156
53,12.0354122699805
54,6.16876186743387
55,0.166949148132391
56,-7.12261158494651
57,-20.0142172011023
58,-30.0401067141424
59,-27.183269882518
60,-15.6445065678808
61,-5.84040119151395
62,2.63254439940757
63,23.6678955579052
64,52.3831743264561
65,55.1290869498322
66,41.4499585092025
67,43.5943505532916
68,-31.1288396690018
69,-228.690678677933
70,-169.730464514953
71,556.845636508595
72,1494.73395886063
73,1647.65741303298
74,877.731236930174
75,71.9267142506827
76,-168.506816472137
77,-83.0297180981822
78,-15.294070108419
79,20.5682832104888
80,53.3743074929806
81,40.5198804924991
82,6.90922916807744
83,-1.65316196007313
84,-5.34968368642209
85,-21.4199665889157
86,-24.9352043356084
87,-6.26058794548419
88,10.0679229968355
89,5.17862205601272
90,-10.0063100566893
91,-14.9256168132747
92,-10.5685511707726
93,-11.585619299889
94,-16.3058859078824
95,-11.921167040442
96,0.254857962190274
97,7.3027006292165
98,4.31191667803915
99,-0.47150057362516
100,1.52093989725321
101,6.43833078884792
102,5.72617866071587
103,1.50854075555452
104,0.577363516419442
105,1.64788095549592
106,1.40802375671482
107,1.58654887669975
108,2.95324920526283
109,3.26085062670512
110,2.08808792072622
111,0.924425550782255
112,0.56708010458351
113,0.747176590498621
114,0.848913522099791
115,0.879496596798647
116,1.04232217458321
117,0.864741872812945
118,0.376184131578973
119,0.205349021716669
120,0.0818039906789937
121,-0.249826039153277
122,-0.203489099047549
123,0.161150296438923
124,0.269556538464426
125,0.104271997898411
126,-0.261574293336665
127,-0.518173653303544
128,-0.162337566235188
129,0.255499092535658
130,0.0731250022888109
131,-0.10647313140024
132,0.00442969065360319
133,-0.119872251200837
134,-0.237001911672765
135,0.0274050371479438
136,0.17553307404773
137,0.0326632185049062
138,-0.0224218797292687
139,-0.00880760443713502
140,-0.0494166833899934
141,-0.0484187497328977
142,-0.0313792155291291
143,-0.0174248990414315
144,0.024590358463685
145,0.0116095713632836


==> figs/pdf_imgs/rib_proj_clean_h2.dat <==
x,y
1,0.00234735188973595
2,-0.00640463198048236
3,0.00346705575958595
4,0.00362804511386308
5,-0.00901429861813363
6,-0.00762673273493436
7,-0.00324155270119852
8,-0.00570231408356467
9,0.0128796014716667
10,0.0310921634376754
11,-0.0183628308683866
12,-0.0982823515119601
13,-0.0842819192736108
14,0.0168384473078284
15,0.0559526591321522
16,0.0188790862503543
17,0.0928553281750373
18,0.305196933152691
19,0.339651441976396
20,0.00599913906676053
21,-0.335991226204942
22,-0.228725914271277
23,0.267002116316519
24,0.818015981060224
25,1.12910527517056
26,0.631514482695439
27,-0.891604404062761
28,-1.8867532874487
29,-0.418312237925548
30,2.37187936976169
31,3.26476890629644
32,1.84522512058296
33,0.346356980316753
34,-0.971973587139347
35,-2.99210971320781
36,-3.75762888530659
37,-1.8012346671057
38,-0.904286076220184
39,-4.31164824414603
40,-7.64657846316126
41,-4.91253580818228
42,2.32176545975315
43,8.10955214908626
44,10.1576427183676
45,9.53144762982604
46,7.15400079007087
47,5.12410971073416
48,6.57505947248755
49,9.91935746635803
50,9.12374142215772
51,4.7376421049245
52,5.90344115056014
53,13.5119795760558
54,13.7082639720826
55,-0.518301489953498
56,-16.65126776955
57,-22.1829143125895
58,-17.3196198543192
59,-4.67019799923421
60,8.15295189150472
61,4.7932007648783
62,-13.5330751401781
63,-28.5942984168291
64,-47.6362477882011
65,-72.7601854988627
66,-40.3271140151022
67,60.457993166852
68,62.0591348659807
69,-104.550734631553
70,-72.8067869712039
71,549.246178154443
72,1404.23142451103
73,1608.73146846648
74,912.940849898302
75,54.7788420502051
76,-255.76866423387
77,-128.998801947901
78,-23.8654500881587
79,-45.3470876739019
80,-45.6485547125249
81,-8.66685762552614
82,-8.97775081740464
83,-29.112360383003
84,-21.2998382560397
85,-0.255680042619591
86,13.164137947535
87,25.27010579056
88,27.8496164471641
89,10.1143569079234
90,-7.731451600755
91,-9.89702579696904
92,-11.0522992008128
93,-15.6811806359213
94,-6.21931584133745
95,13.6662688602622
96,18.2545158589592
97,4.80742408690832
98,-6.28266296460634
99,-8.47661133125202
100,-9.43447150967383
101,-8.37978549869706
102,-1.84832606182452
103,2.93212346840479
104,0.353474203081867
105,-2.4633239229432
106,0.70240126941347
107,4.39494579458543
108,2.41168676649211
109,-2.19940643088591
110,-3.50585505176496
111,-0.838275948622593
112,2.52475731827899
113,3.79389759004535
114,2.48504395157321
115,0.288985206042808
116,-0.754344369277824
117,-0.503640801577654
118,-0.282991804633811
119,-0.584868503084961
120,-0.6478954839034
121,-0.0216923872012877
122,0.705183622347082
123,0.793530505744463
124,0.31107521441203
125,-0.0709816622444375
126,-0.0380827623093568
127,0.079042339136954
128,0.020170071060019
129,-0.0362786845275817
130,0.0247794399658242
131,0.0421573577713608
132,-0.0221050075071908
133,-0.0286665902764867
134,0.0233651682854231
135,0.0381055470187849
136,0.0252211299908999
137,0.0172667887941131
138,-0.00327841212405952
139,-0.0151101924559119
140,0.00632587398950851
141,0.0166673676323212
142,-0.00102556894835468
143,-0.00124588988279895
144,0.0128497490601723
145,0.00195671885594179


==> figs/pdf_imgs/rib_proj_noise.dat <==
x,y
1,-0.0795224461444631
2,-0.0730631661633144
3,3.15485140425395
4,0.609626829941584
5,-1.13305803864575
6,-2.84985153871073
7,1.00057985952622
8,-3.09861107318231
9,-6.55357594072306
10,7.06871604506813
11,3.15503377704293
12,3.24336158352939
13,2.05722780651788
14,-0.50216856062818
15,3.34960242175206
16,5.88777716611218
17,-4.72458094300509
18,-2.24973423554155
19,0.233231811304784
20,-8.44695590267143
21,0.450739775669656
22,1.48951860833176
23,2.14547620143659
24,-0.194616304298277
25,-5.24481855311457
26,-2.28721071485725
27,10.0625085740514
28,4.76755880724298
29,-7.9557750065335
30,5.63937313548866
31,3.42582205359374
32,7.94686020068696
33,6.37520312060721
34,15.1974560489411
35,2.09889951091395
36,7.88910282561445
37,15.0757781063344
38,21.0872278079855
39,15.2421903921344
40,21.5819153297101
41,23.1034862092104
42,22.1469439323492
43,23.1382224458333
44,14.8185145230662
45,25.6774115959424
46,29.7333555444873
47,23.1146342058155
48,14.0210217009792
49,37.1879521364684
50,34.9413265981074
51,27.3006247327565
52,30.0275798290052
53,31.2562584103219
54,36.443095154176
55,35.3470208503884
56,40.6984130683276
57,43.5812014193988
58,31.9991283851052
59,37.0832984322396
60,33.3554281872103
61,32.3574021882287
62,23.5195326474328
63,24.6399039289906
64,37.9664823462779
65,31.0791896882085
66,21.4281432314126
67,28.7943788364457
68,19.4451584664619
69,26.2773236595483
70,32.7463585773288
71,21.6573935502475
72,26.1830257321143
73,37.348510876486
74,26.0147020491702
75,29.3969176419213
76,13.5008634665309
77,21.9104994581591
78,30.7233823786648
79,22.5953578131076
80,30.2853965172475
81,26.6758720629675
82,27.9751722976844
83,20.4974051779821
84,18.1131464953759
85,28.5991912570973
86,25.618518060879
87,18.3613256205186
88,24.8932377684152
89,28.1951723800314
90,25.3316831488315
91,13.770399483426
92,23.4846807259938
93,22.1822425207083
94,26.0179304932993
95,18.6683026610661
96,24.0448161235107
97,15.4831787183255
98,8.63937840802725
99,12.4458546756482
100,11.4940218141528
101,9.05812210210616
102,4.28658534170546
103,-1.00728449138961
104,7.18292282937535
105,13.1581819942411
106,5.49597301155347
107,-6.2987812801609
108,2.86333962672615
109,1.42853700631987
110,-1.86065820369802
111,4.70450793474358
112,-1.32964403147271
113,3.19289649041886
114,-4.50442133815407
115,4.90299465006509
116,1.94818245392599
117,12.9319618051468
118,-4.73659760690179
119,11.8107242785955
120,-7.57430296744809
121,-1.93563841405198
122,-2.06544398619465
123,-6.83807092922923
124,1.43078020579375
125,-4.02396240443839
126,-0.0556703054699824
127,2.95844190300896
128,-4.40890895278052
129,-4.60283313818454
130,-6.48840807333609
131,-2.4943677604026
132,5.37591703554927
133,-4.17620255017938
134,3.07870680831856
135,-3.84703605180238
136,-4.48700626599755
137,8.28653085658122
138,0.650812601897363
139,3.06805809026197
140,2.74898028822184
141,-3.75101493795054
142,-4.88791490691481
143,3.15983023549042
144,2.86074105219167
145,0.143788372780499


==> figs/pdf_imgs/rib_proj_noise2.dat <==
x,y
1,-8.0130127549839
2,0.0567860070615416
3,4.56395282004758
4,2.59779448138468
5,-0.155065117439896
6,4.14471026091638
7,-1.27365026187092
8,-8.4113156400725
9,-4.34055911282808
10,-4.42598681282369
11,-8.3848896495807
12,-6.86374230559306
13,8.94426545561547
14,-2.43865027378628
15,-9.11106201698698
16,7.2850228712062
17,2.37922054899303
18,-1.70169076684875
19,-14.1024810968711
20,-0.328442016071839
21,0.112624003484531
22,-2.17450489345082
23,13.1508526203349
24,11.8335385195486
25,-3.08399966007756
26,-2.41707757917521
27,-1.44493486839718
28,6.26711008347081
29,-7.12628530883359
30,-4.72387015255058
31,-8.83986516462459
32,-0.166514899430015
33,7.08350243746682
34,2.84648122094061
35,5.99400154570388
36,19.5623010115386
37,1.38845436043189
38,4.47312690267192
39,17.4251349573889
40,12.5983257726624
41,19.6718605822868
42,16.6713949003301
43,20.0162916674822
44,13.7621182204158
45,27.1736364718167
46,16.3242575347323
47,31.895372148983
48,35.6420221631342
49,26.7398713584042
50,40.9769474950198
51,8.49488480004051
52,29.4510002822206
53,26.8989861627143
54,27.6379565705702
55,31.1229960529281
56,25.9025365728063
57,35.0945975866307
58,16.9297056581514
59,30.4044432451497
60,35.5462526361229
61,33.7622789245364
62,22.4164793480794
63,36.6241992014364
64,44.4926743457335
65,37.0252804554499
66,37.9471618551429
67,23.5737080242364
68,38.0479465202226
69,16.8448440316697
70,22.2822753436315
71,21.2182127913183
72,27.6261446328644
73,30.1657681551325
74,30.0096430442896
75,35.3605362835326
76,30.1100683535451
77,14.2984837143953
78,21.7012958753773
79,40.0474718262816
80,21.0654466412644
81,24.554798042223
82,37.0096661235505
83,19.1221658148218
84,12.6480764250113
85,18.7149487048035
86,11.2186534423679
87,31.390554552375
88,21.9064571862948
89,20.6165610655825
90,43.3788546376454
91,20.844965178482
92,11.8732465801315
93,32.5000657873558
94,22.809172625895
95,15.2826807307028
96,17.4980982823194
97,16.9711850952738
98,18.9534157273967
99,0.547066393901973
100,12.6265124756129
101,-2.3421594986541
102,10.7216040310046
103,21.5668894114832
104,5.74947351637851
105,14.8439361321999
106,10.1595157892319
107,10.7017816356414
108,5.26312207562417
109,5.20524332849983
110,-10.7224096213246
111,-4.59110925362545
112,2.32661921981061
113,-13.4042052841662
114,9.43490317326596
115,-4.79741123113448
116,-19.0843389486946
117,-1.45787348123567
118,-10.0300021035049
119,-2.06692188284277
120,-8.37321449887476
121,-2.31662697678761
122,5.89097605531649
123,-6.8761845606012
124,-7.13739364471816
125,4.28799446898586
126,3.19361332047325
127,2.06708360048441
128,-7.81012007936284
129,2.18254846613826
130,-6.21136732665057
131,-5.35600465228692
132,5.38396676053898
133,-10.2468601264787
134,3.06873480149079
135,-1.67155048855559
136,4.8182023459847
137,-11.3923226440758
138,-3.52301825475348
139,-2.79787700222075
140,2.71685638318425
141,18.0316969428707
142,-2.55753062652588
143,3.56607630415725
144,-0.70384685549132
145,4.79135456216725


==> figs/pdf_imgs/rib_proj_noise_h.dat <==
x,y
1,65.8555300114197
2,35.8435808023988
3,-63.216439415572
4,49.1346925057873
5,47.4659405765582
6,56.6430878765228
7,-73.6020641216685
8,-119.469934029987
9,47.7132439479818
10,-38.7941274037098
11,-23.413837074772
12,54.1815051758991
13,-6.5398523778564
14,37.1419904458894
15,79.4012637653989
16,68.2138432251282
17,-2.27401583328171
18,-39.7886118262598
19,-5.54678959212245
20,39.1068694840567
21,52.4725017751483
22,5.74302026869807
23,-11.1265036902954
24,-41.9201908271556
25,-8.96839962110025
26,-81.777998595595
27,-125.277884760255
28,-48.393187697478
29,98.1714283604967
30,-23.3881567081139
31,63.4954092600692
32,-64.9214807646164
33,36.7917880029988
34,8.38140060698694
35,-1.67491521748258
36,-4.79758272083588
37,1.388561296603
38,-98.6374713404433
39,-15.0742297401545
40,-8.21270101306014
41,49.283079277791
42,-74.2296762406618
43,39.223761987633
44,-28.4744539462874
45,-30.7720046922606
46,64.1795252501625
47,35.824397585764
48,-54.124270625462
49,13.8952930314484
50,127.329966659594
51,8.13287975332355
52,63.9103165771184
53,16.1611119155924
54,70.6324496658408
55,-131.631808865412
56,-6.00129412778935
57,-175.732517481336
58,-4.24608581549382
59,-29.020116934973
60,41.4741285969365
61,6.96266619915996
62,43.5163455071748
63,-47.7201760276677
64,47.3564916649615
65,70.5799877913788
66,68.8670988443575
67,63.1022701980176
68,-43.7289654485511
69,-304.236431697853
70,-140.594601468698
71,640.404182918241
72,1466.01863306405
73,1596.95841178406
74,860.900682472101
75,60.4953381159447
76,-64.3050969879225
77,-134.358069273979
78,-93.7476452951513
79,-26.5569197813662
80,153.065724785201
81,145.204586788154
82,4.70064558166057
83,-57.7511085787014
84,78.5770897389887
85,-32.3986743195353
86,24.8745028429414
87,16.7904254776237
88,-84.1392817648543
89,-17.2942774024753
90,-81.6658221686707
91,35.818791921388
92,27.5029944538935
93,-14.7228955771129
94,-79.4619016758939
95,-8.7999988187207
96,71.2660905725829
97,31.4915807757121
98,111.117783454649
99,2.73056382842463
100,-22.3320521992677
101,-59.6742453632164
102,70.3233674610712
103,-0.634844598648004
104,-50.1118217559749
105,4.21519344810127
106,-105.923699116012
107,144.285409450786
108,46.8733102304396
109,-189.725137095946
110,44.0671632532806
111,-63.5467936812431
112,-44.2236226767211
113,-50.9429673183887
114,112.775049599446
115,-35.3069180897421
116,-92.5769963154247
117,35.7969695959719
118,-31.3672716724997
119,-20.6233579157039
120,75.7879847783459
121,0.99473258081872
122,-61.637597197337
123,9.40676354346192
124,79.4858075507696
125,3.97445411964036
126,59.0103633830325
127,-126.236654424709
128,95.3683499886434
129,-75.0659154531518
130,20.1290407199076
131,3.54160979884665
132,43.0401609555241
133,-83.0651144636521
134,24.3639174781269
135,51.891462831474
136,49.34540213791
137,1.53771673098928
138,-59.8805100179825
139,35.3116202943376
140,-31.5334731832107
141,29.0171395094782
142,10.4460242089327
143,107.690165365834
144,-130.811737821429
145,-28.2630451347595


==> figs/pdf_imgs/rib_proj_noise_h2.dat <==
x,y
1,13.1764418204564
2,0.615162034338251
3,-33.9711482418464
4,38.368182495193
5,54.1800513989484
6,-89.3876117392727
7,7.06959862785233
8,-85.1463407458829
9,245.96385452874
10,121.053030714268
11,93.1247395984253
12,-129.734493279146
13,-117.385977443849
14,170.694404892865
15,77.6769498667825
16,-5.22176466284569
17,77.3778974903256
18,-126.048862558615
19,-225.874040233496
20,-42.0261830203886
21,49.5855843156571
22,60.1882936737127
23,-23.335998338356
24,122.050177155107
25,124.124906276113
26,71.6299624016621
27,-17.7604145899585
28,-73.4398323900212
29,166.647517362608
30,-67.6978823514672
31,73.4328770960888
32,31.0495021535655
33,-142.557722378024
34,40.9400408200935
35,-71.0068654052071
36,-107.261674808232
37,56.9930083149787
38,28.8481777717382
39,15.5170879081198
40,-15.7470290761642
41,90.4213777891436
42,-119.392292325936
43,-15.3484721046437
44,3.25579606481732
45,-50.2195906100587
46,-31.7561964713211
47,-30.4431800634252
48,-33.995385115704
49,75.0474210955433
50,48.8837421698538
51,-126.831355339981
52,1.97268308856465
53,-67.6974362275038
54,89.1913956323358
55,148.624345083594
56,120.167773195563
57,-20.1233330471775
58,36.5906375431162
59,-81.0752244578314
60,58.8454149478871
61,-5.86130614465054
62,-180.217691822299
63,-200.516179976894
64,-74.2017142648266
65,53.8348291418757
66,-78.3629353023311
67,116.198241815154
68,43.8935691893613
69,-64.7597272252664
70,-268.068034858449
71,466.875924461194
72,1483.49989848515
73,1555.12564516077
74,959.113620373247
75,161.63354019967
76,-236.884429851493
77,-133.642114589262
78,53.3689960070868
79,1.67874581902889
80,-175.463029046883
81,40.4703822020023
82,117.506337325965
83,26.2669593192376
84,47.9830771142986
85,8.11963390417917
86,-72.3353641629384
87,49.4214948960206
88,143.234569926241
89,-89.2085083502669
90,159.767110093317
91,79.1228614941314
92,137.382543116093
93,3.37165494715866
94,33.0419473746435
95,137.770390498725
96,52.1004612573681
97,-54.7493898830525
98,2.28730346062096
99,41.18880937891
100,-138.956757082971
101,48.8143901979885
102,61.4510594796098
103,77.4604774888071
104,52.2493847431874
105,-41.694288390661
106,39.1109552739476
107,-4.72546102911529
108,113.948712554896
109,36.0607181189519
110,-147.164090969657
111,-119.221504390309
112,-75.4188959193704
113,-276.781936109327
114,-47.6047803872542
115,-36.8964697106883
116,105.55598884502
117,-20.7277406914945
118,12.5585424897885
119,-35.1549361577574
120,-73.7291408596967
121,-170.366426441933
122,59.3214172124459
123,188.984466071043
124,49.5556662719819
125,11.3276749716418
126,102.188095699153
127,129.10433998084
128,29.1467395447102
129,-15.2880057972542
130,-5.30716552127763
131,-40.5903444989561
132,-104.973466073276
133,154.913841899486
134,10.6289578888234
135,46.6080648130496
136,46.503673093724
137,-19.6876567089762
138,-83.756620785188
139,-166.756931267453
140,1.26574594515075
141,-82.0696928826071
142,-24.0669172903521
143,-24.7280925771115
144,14.5325509345087
145,-64.3976092663893

